Photometric observations of SARS clusters: Galaxy Luminosity Profiles

We have analyzed CCD images of 14 Abell clusters in the R filter of the SARS survey (Way et al 2004), with cz<40000kms^{-1}. We have obtained the luminosity profiles for 507 galaxies of which 232 (46%) have known redshifts. In order to fit the luminosity profiles we used the de Vaucouleurs law for bulge systems, an exponential profile for disk systems and we have also fitted the Sersic's law (r^n) to all galaxy profiles. We have found that 162 (32%) galaxies in the sample have pure r^{1/4} profiles, 168 (33%) have pure exponential profiles, while 93 (18%) galaxies have luminosity profiles that are well fitted by a combination of both bulge and disk profiles. On the other hand, we could not fit the classical bulge + disk profile to the remaining 84 (17%) galaxies of the sample. For such cases we have only used the Sersic law. We have also analyzed how seeing and sky cleaning affect the structural and photometric parameters obtained through profile fitting. In addition, we have studied several relations between these parameters. We have found that bulges and disks show consistency with a unique relation in the \mu_e - log(r_e) plane. We also found that bulges and disks obey a magnitude-size relation in the sense that large bulges and disks (large r_e values) have high luminosities. On the other hand, Sersic law fitting parameters n, $rs$ and \mu_s show a strong correlation in agreement with other authors suggesting the idea that not only ellipticals but all galaxies are likely to be understood as a one parameter family.

==> Coenda.tab3.dat <==
================================================================================
Byte-by-byte Description of file: Coenda.tab3.dat
--------------------------------------------------------------------------------
   Bytes Format Units       Label   Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---         Name    Cluster Abell number 
   7-  8 I2     h           RAh     Hour of Right Ascension (J2000)
  10- 11 I2     min         RAm     Minute of Right Ascension (J2000)
  13- 17 F5.2   s           RAs     Second of Right Ascension (J2000)
  19- 19 A1     ---         DE-     Sign of the Declination (J2000)
  20- 21 I2     deg         DEd     Degree of Declination (J2000)
  23- 24 I2     arcmin      DEm     Arcminute of Declination (J2000)
  26- 30 F5.2   arcsec      DEs     Arcsecond of Declination (J2000)
  32- 36 F5.2   mag/arcsec2 mu-e    ? Effective surface brightness
  38- 42 F5.2   kpc         r-e     ? Effective radius
  44- 48 F5.2   mag/arcsec2 mu-0    ? Central surface brightness
  50- 54 F5.2   kpc         r-0     ? Length scale
  56- 60 F5.2   mag/arcsec2 mu-s    Sersic law surface brightness
  62- 71 E10.4  kpc         r-s     Sersic law radius
  73- 76 F4.2   ---         n       Sersic law index
  78- 83 F6.2   mag         OMag    Observed absolute magnitude
  85- 90 F6.2   mag         BMag    ? Bulge component absolute magnitude
  92- 97 F6.2   mag         DMag    ? Disk component absolute magnitude
  99-104 F6.2   mag         UBMag   ? Unresolved bulge absolute magnitude
 106-111 F6.2   mag         B+DMag  Bulge plus disk absolute magnitude
--------------------------------------------------------------------------------
A0118 00 55 40.15 -26 11 27.30             20.64  3.97 20.98 0.5220E+01 1.21
-20.83        -20.93        -20.93  
A0118 00 55 31.06 -26 12 44.80                         21.08 0.6337E+01 1.66
-20.83                      -20.86  
A0118 00 55 42.37 -26 12 41.10             20.23  3.58 20.56 0.4655E+01 1.18
-21.07        -21.12        -21.12  
A0118 00 55 09.11 -26 14 28.00             20.24  3.26 20.74 0.4756E+01 1.31
-20.85        -20.91        -20.91  
A0118 00 54 35.41 -26 15 14.20 21.70  5.57             14.40 0.5800E-02 0.28
-21.59 -21.99               -21.99  
A0118 00 54 59.52 -26 15 55.40 21.61  4.41             16.11 0.4350E-01 0.35
-21.23 -21.58               -21.58  
A0118 00 55 15.31 -26 15 56.30             20.39  4.02 19.75 0.2320E+01 0.77
-21.33        -21.21        -21.21  
A0118 00 55 30.17 -26 15 48.10                         21.37 0.6177E+01 1.44
-20.60                      -20.64  
A0118 00 54 52.47 -26 16 08.70             21.74  4.96 21.76 0.5075E+01 1.01
-20.37        -20.32        -20.32  
A0118 00 55 16.32 -26 16 43.10                         21.23 0.1053E+02 1.75
-21.66                      -21.78  
A0118 00 55 13.54 -26 19 16.90 22.06 12.14 19.72  9.96 18.23 0.3596E+01 0.67
-24.09 -23.33 -23.85        -24.37  
A0118 00 55 06.56 -26 18 54.40 22.97 10.18             17.34 0.1305E+00 0.38
-21.68 -22.04               -22.04  
A0118 00 54 43.48 -26 19 12.10 22.17  8.09             14.62 0.7250E-02 0.28
-21.96 -22.34               -22.34  
A0118 00 55 09.88 -26 19 33.30             19.87  4.52 20.20 0.5887E+01 1.19
-21.56        -21.98        -21.98  
A0118 00 54 43.09 -26 19 46.00                         20.35 0.7830E+01 1.69
-21.97                      -22.04  
A0118 00 55 45.45 -26 20 05.90                          9.72 0.1450E-07 0.12
-22.41                      -23.00  
A0118 00 55 12.87 -26 19 50.80                         20.52 0.9932E+01 1.74
-22.41                      -22.37  
A0118 00 55 43.91 -26 20 30.20             21.59  6.97 21.53 0.6583E+01 0.96
-20.98        -21.21        -21.21  
A0118 00 55 29.18 -26 20 51.20             20.55  4.90 20.23 0.3654E+01 0.86
-21.54        -21.48        -21.48  
A0118 00 54 49.23 -26 22 16.40 23.15 16.73 20.93 10.98 18.72 0.2218E+01 0.56
-23.71 -22.94 -22.85        -23.65  
A0118 00 55 00.81 -26 21 44.40 22.69 14.17             11.23 0.2900E-04 0.18
-22.66 -23.04               -23.04  
A0118 00 55 22.20 -26 31 10.80                         21.72 0.6685E+01 1.41
-20.41                      -20.48  
A0118 00 54 51.47 -26 31 14.50             20.64  5.81 19.41 0.1943E+01 0.65
-21.93        -21.76 -19.60 -21.90  
A0118 00 54 24.80 -26 30 05.90 19.96  2.00 20.04  4.07 18.43 0.1493E+01 0.69
-21.99 -21.51 -21.58        -22.30  
A0118 00 55 09.57 -26 29 42.30             21.05  5.87 21.12 0.6307E+01 1.05
-21.30        -21.37        -21.37  
A0118 00 55 20.26 -26 30 15.40             20.43  3.68 19.16 0.1131E+01 0.62
-21.05        -20.97        -20.97  
A0118 00 55 27.02 -26 22 04.30 21.29  4.94             17.16 0.2755E+00 0.46
-21.63 -22.15               -22.15  
A0118 00 54 45.78 -26 28 33.60                         21.80 0.1115E+02 2.40
-21.12                      -21.19  
A0118 00 55 14.34 -26 27 06.10                         20.82 0.6641E+01 1.44
-21.27                      -21.34  
A0118 00 55 09.65 -26 27 08.50                         21.75 0.7032E+01 1.46
-20.60                      -20.52  
A0118 00 55 42.45 -26 26 11.50             20.48  4.19 20.94 0.6032E+01 1.31
-21.14        -21.21        -21.21  
A0118 00 54 58.48 -26 22 30.80 22.78 15.81              9.79 0.1450E-05 0.16
-22.95 -23.18               -23.18  
A0118 00 55 28.70 -26 23 25.70             20.82  3.84 20.58 0.3147E+01 0.90
-20.65        -20.68        -20.68  
A0118 00 55 02.72 -26 22 48.20 21.65  3.13 21.34  5.97 19.68 0.1972E+01 0.66
-21.58 -20.80 -21.12        -21.72  
A0118 00 55 18.04 -26 25 28.20 20.39  3.42 21.25  5.93 16.42 0.1595E+00 0.41
-22.19 -22.25 -21.20        -22.60  
A0118 00 55 25.10 -26 24 59.80             20.16  4.44 20.58 0.6220E+01 1.26
-21.56        -21.66        -21.66  
A0118 00 55 34.15 -26 24 33.90             19.75  3.64 19.58 0.3175E+01 0.93
-21.62        -21.63        -21.63  
A0118 00 54 36.38 -26 23 56.70 23.08 12.66              7.26 0.1015E-05 0.15
-22.45 -22.40               -22.40  
A0118 00 55 29.91 -26 23 46.80             21.21  7.89 21.32 0.8816E+01 1.09
-21.63        -21.85        -21.85  
A0118 00 54 53.62 -26 22 52.70 22.97 11.89             11.26 0.1160E-04 0.17
-21.87 -22.37               -22.37  
A0118 00 55 28.36 -26 23 16.10 21.53  4.70             15.52 0.2900E-01 0.33
-21.29 -21.80               -21.80  
A0118 00 55 27.35 -26 23 13.00             20.18  4.44 20.20 0.4524E+01 1.01
-21.58        -21.63        -21.63  
A0118 00 54 47.09 -26 30 00.10 23.40 19.00             10.22 0.1015E-05 0.15
-22.73 -22.97               -22.97  
A2734 00 11 34.37 -29 02 27.80             20.42  1.84 20.80 0.2535E+01 1.21
-19.41        -19.48        -19.48  
A2734 00 11 34.82 -29 01 29.00 18.98  1.21 21.10  4.20 17.40 0.3042E+00 0.49
-21.60 -21.40 -20.59        -21.82  
A2734 00 11 40.42 -29 01 23.30 22.29  6.19             16.74 0.7800E-01 0.37
-21.47 -21.64               -21.64  
A2734 00 11 01.28 -29 01 31.70             19.71  1.84 20.76 0.3580E+01 1.57
-20.04        -20.19        -20.19  
A2734 00 10 59.77 -29 01 02.30             20.33  2.22 19.01 0.8268E+00 0.69
-20.07        -19.97 -17.45 -20.07  
A2734 00 11 05.23 -29 00 30.10             19.96  2.00 18.30 0.6630E+00 0.69
-20.36        -20.12 -18.77 -20.40  
A2734 00 10 42.35 -28 59 48.70             21.24  2.74 20.49 0.1412E+01 0.74
-19.72        -19.52        -19.52  
A2734 00 11 40.08 -28 59 38.20 19.40  1.15             15.18 0.3120E-01 0.38
-20.21 -20.88               -20.88  
A2734 00 10 50.96 -28 58 11.20 21.01  1.72             13.32 0.7800E-03 0.27
-19.71 -20.13               -20.13  
A2734 00 11 43.60 -28 55 57.00 19.28  2.79 20.26  4.94 16.37 0.3900E+00 0.49
-22.89 -22.92 -21.78        -23.24  
A2734 00 11 37.28 -28 55 40.00                         20.78 0.4430E+01 1.92
-20.49                      -20.30  
A2734 00 12 01.26 -28 54 39.00                         21.74 0.7199E+01 1.94
-20.25                      -20.39  
A2734 00 11 17.58 -28 54 43.40             20.08  2.16 19.27 0.1123E+01 0.76
-20.42        -20.17        -20.17  
A2734 00 10 45.02 -28 54 30.60             20.89  3.50 21.00 0.3861E+01 1.07
-20.44        -20.41        -20.41  
A2734 00 11 34.28 -28 54 24.00             19.65  1.44 20.23 0.2371E+01 1.34
-19.85        -19.72        -19.72  
A2734 00 11 38.37 -28 53 49.10 20.80  2.65             10.01 0.3120E-04 0.20
-21.21 -21.29               -21.29  
A2734 00 11 13.92 -28 54 08.60 18.42  0.77             11.27 0.7800E-03 0.28
-19.94 -20.99               -20.99  
A2734 00 11 21.60 -28 51 15.00 25.04 68.13             17.85 0.1638E+00 0.31
-23.73 -24.10               -24.10  
A2734 00 10 56.05 -28 47 02.00             19.92  4.02 17.32 0.3354E+00 0.47
-21.94        -21.68 -20.04 -21.90  
A2734 00 10 57.45 -28 49 35.90 22.10  6.23             14.41 0.4680E-02 0.27
-21.79 -21.84               -21.84  
A2734 00 11 55.21 -28 43 50.00 21.24  7.47             13.52 0.5460E-02 0.27
-22.84 -23.09               -23.09  
A2734 00 11 40.54 -28 52 02.70             19.34  1.76 19.43 0.1880E+01 1.03
-20.66        -20.47        -20.47  
A2734 00 12 01.39 -28 50 00.20             20.52  2.62 18.63 0.5928E+00 0.61
-20.59        -20.14 -18.59 -20.38  
A2734 00 11 54.89 -28 51 09.50                         22.88 0.7371E+01 1.85
-19.27                      -19.32  
A2734 00 11 00.38 -28 44 47.60             20.13  2.28 20.61 0.3245E+01 1.26
-20.20        -20.24        -20.24  
A2734 00 11 29.24 -28 48 22.90             20.09  1.62 18.98 0.7098E+00 0.72
-19.71        -19.54        -19.54  
A2734 00 11 15.56 -28 45 02.10             19.64  2.85 21.59 0.8806E+01 1.25
-21.20        -21.21        -21.21  
A2734 00 11 32.98 -28 47 51.70                         20.26 0.2410E+01 1.00
-20.56                      -20.24  
A2734 00 10 57.57 -28 47 05.30             19.35  2.46 19.34 0.2410E+01 1.00
-21.17        -21.18        -21.18  
A2734 00 11 21.19 -28 48 05.70             19.52  2.37 18.97 0.1537E+01 0.92
-20.88        -20.93        -20.93  
A2734 00 10 44.78 -28 47 44.00             19.34  1.79 19.10 0.1505E+01 0.92
-20.61        -20.49        -20.49  
A2734 00 11 26.24 -28 52 22.80             20.56  2.18 21.28 0.3604E+01 1.47
-19.51        -19.70        -19.70  
A2734 00 11 52.92 -28 49 15.50             20.38  1.81 20.16 0.1544E+01 0.92
-19.47        -19.49        -19.49  
A2734 00 12 00.64 -28 49 20.70             19.99  2.44 20.03 0.2512E+01 1.02
-20.69        -20.52        -20.52  
A2734 00 11 23.59 -28 50 06.00             19.17  2.70 17.69 0.9204E+00 0.68
-21.68        -21.56 -19.67 -21.74  
A2734 00 11 18.82 -28 50 23.30 19.71  1.90              9.52 0.5460E-04 0.21
-21.38 -21.66               -21.66  
A2734 00 11 16.08 -28 50 32.90             18.85  1.93 18.17 0.1131E+01 0.80
-21.21        -21.14        -21.14  
A2734 00 11 45.53 -28 50 37.90 22.08  4.22             17.13 0.9360E-01 0.39
-21.21 -21.01               -21.01  
A2734 00 11 10.87 -28 51 02.20             18.70  1.37 18.14 0.9438E+00 0.86
-20.53        -20.55        -              -22.04  
A0118 00 54 43.48 -26 19 12.10 22.17  8.09             14.62 0.7250E-02 0.28
-21.96 -22.34               -22.34  
A0118 00 55 09.88 -26 19 33.30             19.87  4.52 20.20 0.5887E+01 1.19
-21.56        -21.98        -21.98  
A0118 00 54 43.09 -26 19 46.00                         20.35 0.7830E+01 1.69
-21.97                      -22.04  
A0118 00 55 45.45 -26 20 05.90                          9.72 0.1450E-07 0.12
-22.41                      -23.00  
A0118 00 55 12.87 -26 19 50.80                         20.52 0.9932E+01 1.74
-22.41                      -22.37  
A0118 00 55 43.91 -26 20 30.20             21.59  6.97 21.53 0.6583E+01 0.96
-20.98        -21.21        -21.21  
A0118 00 55 29.18 -26 20 51.20             20.55  4.90 20.23 0.3654E+01 0.86
-21.54        -21.48        -21.48  
A0118 00 54 49.23 -26 22 16.40 23.15 16.73 20.93 10.98 18.72 0.2218E+01 0.56
-23.71 -22.94 -22.85        -23.65  
A0118 00 55 00.81 -26 21 44.40 22.69 14.17             11.23 0.2900E-04 0.18
-22.66 -23.04               -23.04  
A0118 00 55 22.20 -26 31 10.80                         21.72 0.6685E+01 1.41
-20.41                      -20.48  
A0118 00 54 51.47 -26 31 14.50             20.64  5.81 19.41 0.1943E+01 0.65
-21.93        -21.76 -19.60 -21.90  
A0118 00 54 24.80 -26 30 05.90 19.96  2.00 20.04  4.07 18.43 0.1493E+01 0.69
-21.99 -21.51 -21.58        -22.30  
A0118 00 55 09.57 -26 29 42.30             21.05  5.87 21.12 0.6307E+01 1.05
-21.30        -21.37        -21.37  
A0118 00 55 20.26 -26 30 15.40             20.43  3.68 19.16 0.1131E+01 0.62
-21.05        -20.97        -20.97  
A0118 00 55 27.02 -26 22 04.30 21.29  4.94             17.16 0.2755E+00 0.46
-21.63 -22.15               -22.15  
A0118 00 54 45.78 -26 28 33.60                         21.80 0.1115E+02 2.40
-21.12                      -21.19  
A0118 00 55 14.34 -26 27 06.10                         20.82 0.6641E+01 1.44
-21.27                      -21.34  
A0118 00 55 09.65 -26 27 08.50                         21.75 0.7032E+01 1.46
-20.60                      -20.52  
A0118 00 55 42.45 -26 26 11.50             20.48  4.19 20.94 0.6032E+01 1.31
-21.14        -21.21        -21.21  
A0118 00 54 58.48 -26 22 30.80 22.78 15.81              9.79 0.1450E-05 0.16
-22.95 -23.18               -23.18  
A0118 00 55 28.70 -26 23 25.70             20.82  3.84 20.58 0.3147E+01 0.90
-20.65        -20.68        -20.68  
A0118 00 55 02.72 -26 22 48.20 21.65  3.13 21.34  5.97 19.68 0.1972E+01 0.66
-21.58 -20.80 -21.12        -21.72  
A0118 00 55 18.04 -26 25 28.20 20.39  3.42 21.25  5.93 16.42 0.1595E+00 0.41
-22.19 -22.25 -21.20        -22.60  
A0118 00 55 25.10 -26 24 59.80             20.16  4.44 20.58 0.6220E+01 1.26
-21.56        -21.66        -21.66  
A0118 00 55 34.15 -26 24 33.90             19.75  3.64 19.58 0.3175E+01 0.93
-21.62        -21.63        -21.63  
A0118 00 54 36.38 -26 23 56.70 23.08 12.66              7.26 0.1015E-05 0.15
-22.45 -22.40               -22.40  
A0118 00 55 29.91 -26 23 46.80             21.21  7.89 21.32 0.8816E+01 1.09
-21.63        -21.85        -21.85  
A0118 00 54 53.62 -26 22 52.70 22.97 11.89             11.26 0.1160E-04 0.17
-21.87 -22.37               -22.37  
A0118 00 55 28.36 -26 23 16.10 21.53  4.70             15.52 0.2900E-01 0.33
-21.29 -21.80               -21.80  
A0118 00 55 27.35 -26 23 13.00             20.18  4.44 20.20 0.4524E+01 1.01
-21.58        -21.63        -21.63  
A0118 00 54 47.09 -26 30 00.10 23.40 19.00             10.22 0.1015E-05 0.15
-22.73 -22.97               -22.97  
A2734 00 11 34.37 -29 02 27.80             20.42  1.84 20.80 0.2535E+01 1.21
-19.41        -19.48        -19.48  
A2734 00 11 34.82 -29 01 29.00 18.98  1.21 21.10  4.20 17.40 0.3042E+00 0.49
-21.60 -21.40 -20.59        -21.82  
A2734 00 11 40.42 -29 01 23.30 22.29  6.19             16.74 0.7800E-01 0.37
-21.47 -21.64               -21.64  
A2734 00 11 01.28 -29 01 31.70             19.71  1.84 20.76 0.3580E+01 1.57
-20.04        -20.19        -20.19  
A2734 00 10 59.77 -29 01 02.30             20.33  2.22 19.01 0.8268E+00 0.69
-20.07        -19.97 -17.45 -20.07  
A2734 00 11 05.23 -29 00 30.10             19.96  2.00 18.30 0.6630E+00 0.69
-20.36        -20.12 -18.77 -20.40  
A2734 00 10 42.35 -28 59 48.70             21.24  2.74 20.49 0.1412E+01 0.74
-19.72        -19.52        -19.52  
A2734 00 11 40.08 -28 59 38.20 19.40  1.15             15.18 0.3120E-01 0.38
-20.21 -20.88               -20.88  
A2734 00 10 50.96 -28 58 11.20 21.01  1.72             13.32 0.7800E-03 0.27
-19.71 -20.13               -20.13  
      00 11 43.60 -28 55 57.00 19.28  2.79 20.26  4.94 16.37 0.3900E+00 0.49
-22.89 -22.92 -21.78        -23.24  
A2734 00 11 37.28 -28 55 40.00                         20.78 0.4430E+01 1.92
-20.49                      -20.30  
A2734 00 12 01.26 -28 54 39.00                         21.74 0.7199E+01 1.94
-20.25                      -20.39  
A2734 00 11 17.58 -28 54 43.40             20.08  2.16 19.27 0.1123E+01 0.76
-20.42        -20.17        -20.17  
A2734 00 10 45.02 -28 54 30.60             20.89  3.50 21.00 0.3861E+01 1.07
-20.44        -20.41        -20.41  
A2734 00 11 34.28 -28 54 24.00             19.65  1.44 20.23 0.2371E+01 1.34
-19.85        -19.72        -19.72  
A2734 00 11 38.37 -28 53 49.10 20.80  2.65             10.01 0.3120E-04 0.20
-21.21 -21.29               -21.29  
A2734 00 11 13.92 -28 54 08.60 18.42  0.77             11.27 0.7800E-03 0.28
-19.94 -20.99               -20.99  
A2734 00 11 21.60 -28 51 15.00 25.04 68.13             17.85 0.1638E+00 0.31
-23.73 -24.10               -24.10  
A2734 00 10 56.05 -28 47 02.00             19.92  4.02 17.32 0.3354E+00 0.47
-21.94        -21.68 -20.04 -21.90  
A2734 00 10 57.45 -28 49 35.90 22.10  6.23             14.41 0.4680E-02 0.27
-21.79 -21.84               -21.84  
A2734 00 11 55.21 -28 43 50.00 21.24  7.47             13.52 0.5460E-02 0.27
-22.84 -23.09               -23.09  
A2734 00 11 40.54 -28 52 02.70             19.34  1.76 19.43 0.1880E+01 1.03
-20.66        -20.47        -20.47  
A2734 00 12 01.39 -28 50 00.20             20.52  2.62 18.63 0.5928E+00 0.61
-20.59        -20.14 -18.59 -20.38  
A2734 00 11 54.89 -28 51 09.50                         22.88 0.7371E+01 1.85
-19.27                      -19.32  
A2734 00 11 00.38 -28 44 47.60             20.13  2.28 20.61 0.3245E+01 1.26
-20.20        -20.24        -20.24  
A2734 00 11 29.24 -28 48 22.90             20.09  1.62 18.98 0.7098E+00 0.72
-19.71        -19.54        -19.54  
A2734 00 11 15.56 -28 45 02.10             19.64  2.85 21.59 0.8806E+01 1.25
-21.20        -21.21        -21.21  
A2734 00 11 32.98 -28 47 51.70                         20.26 0.2410E+01 1.00
-20.56                      -20.24  
A2734 00 10 57.57 -28 47 05.30             19.35  2.46 19.34 0.2410E+01 1.00
-21.17        -21.18        -21.18  
A2734 00 11 21.19 -28 48 05.70             19.52  2.37 18.97 0.1537E+01 0.92
-20.88        -20.93        -20.93  
A2734 00 10 44.78 -28 47 44.00             19.34  1.79 19.10 0.1505E+01 0.92
-20.61        -20.49        -20.49  
A2734 00 11 26.24 -28 52 22.80             20.56  2.18 21.28 0.3604E+01 1.47
-19.51        -19.70        -19.70  
A2734 00 11 52.92 -28 49 15.50             20.38  1.81 20.16 0.1544E+01 0.92
-19.47        -19.49        -19.49  
A2734 00 12 00.64 -28 49 20.70             19.99  2.44 20.03 0.2512E+01 1.02
-20.69        -20.52        -20.52  
A2734 00 11 23.59 -28 50 06.00             19.17  2.70 17.69 0.9204E+00 0.68
-21.68        -21.56 -19.67 -21.74  
A2734 00 11 18.82 -28 50 23.30 19.71  1.90              9.52 0.5460E-04 0.21
-21.38 -21.66               -21.66  
A2734 00 11 16.08 -28 50 32.90             18.85  1.93 18.17 0.1131E+01 0.80
-21.21        -21.14        -21.14  
A2734 00 11 45.53 -28 50 37.90 22.08  4.22             17.13 0.9360E-01 0.39
-21.21 -21.01               -21.01  
A2734 00 11 10.87 -28 51 02.20             18.70  1.37 18.14 0.9438E+00 0.86
-20.53        -20.55        -20.55  
A2734 00 10 32.38 -28 51 51.90             19.72  2.63 19.43 0.2067E+01 0.88
-21.12        -20.95        -20.95  
A2734 00 11 48.11 -28 52 27.00             20.03  4.35 19.62 0.2948E+01 0.83
-21.97        -21.74        -21.74  
A2734 00 10 52.60 -28 52 18.90                         23.70 0.6185E+01 3.62
-17.92                      -17.95  
A2734 00 10 41.91 -28 52 08.40             19.68  2.44 19.74 0.2566E+01 1.03
-17.92        -20.83        -20.83  
A2734 00 11 21.05 -28 52 25.20             19.97  2.17 19.13 0.1092E+01 0.74
-20.25        -20.28        -20.28  
A2734 00 11 43.84 -28 52 17.50 23.45 15.81             15.95 0.2340E-03 0.20
-19.06 -22.51               -22.51  
A2734 00 11 11.78 -28 52 08.50 20.28  2.31             16.48 0.1326E+00 0.45
-21.10 -21.51               -21.51  
A2734 00 11 40.51 -28 43 08.10 20.13  1.93             12.05 0.7020E-03 0.26
-20.87 -21.27               -21.27  
A2734 00 11 28.37 -28 49 28.20             20.59  2.04 21.47 0.3721E+01 1.56
-19.53        -19.53        -19.53  
A2734 00 11 22.11 -28 49 01.20             19.87  2.32 19.77 0.2137E+01 0.96
-20.53        -20.53        -20.53  
A2734 00 11 30.19 -28 49 38.00             19.80  1.90 19.94 0.1303E+01 1.05
-20.05        -20.16        -20.16  
A2799 00 36 49.47 -39 16 14.30 18.21  1.02             13.06 0.8200E-02 0.34
-20.91 -21.80               -21.80  
A2799 00 36 51.26 -39 15 54.10 21.49  4.56              8.85 0.2083E-05 0.17
-21.58 -21.78               -21.78  
A2799 00 37 58.99 -39 15 26.20             21.29  2.26 21.08 0.1894E+01 0.90
-18.94        -19.06        -19.06  
A2799 00 37 28.76 -39 14 40.40             19.25  1.71 19.60 0.2173E+01 1.10
-20.50        -20.48        -20.48  
A2799 00 37 16.06 -39 14 40.40 21.05  2.49             15.10 0.1640E-01 0.33
-20.71 -20.90               -20.90  
A2799 00 37 57.48 -39 13 41.40                         21.73 0.4412E+01 1.92
-19.34                      -19.33  
A2799 00 37 14.50 -39 12 49.90             19.74  2.39 20.14 0.3280E+01 1.23
-20.66        -20.73        -20.73  
A2799 00 38 04.52 -39 12 07.50             21.20  2.07 21.68 0.2977E+01 1.18
-18.89        -18.96        -18.96  
A2799 00 37 04.31 -39 11 47.50 20.99  1.45 20.79  1.68 18.22 0.3854E+00 0.60
-19.75 -19.78 -18.92        -20.19  
A2799 00 37 11.42 -39 10 46.20 21.76  6.76             10.40 0.1558E-04 0.18
-22.15 -22.36               -22.36  
A2799 00 37 17.53 -39 11 21.80             19.31  1.65 18.31 0.7544E+00 0.74
-20.31        -20.35        -20.35  
A2799 00 38 24.56 -39 10 39.40             20.27  4.81 20.61 0.6404E+01 1.22
-21.70        -21.72        -21.72  
A2799 00 37 50.03 -39 11 04.10 21.51  2.83              9.39 0.3698E-05 0.18
-20.55 -20.71               -20.71  
A2799 00 37 56.91 -39 10 19.90                         20.65 0.6355E+01 1.56
-21.30                      -21.35  
A2799 00 37 03.98 -39 10 00.10             19.43  1.66 18.73 0.9676E+00 0.79
-20.53        -20.24        -20.24  
A2799 00 37 33.05 -39 09 27.90 20.37  1.78             15.87 0.4920E-01 0.40
-20.39 -20.85               -20.85  
A2799 00 36 52.36 -39 08 57.00             20.17  2.81 20.16 0.2788E+01 1.00
-20.89        -20.66        -20.66  
A2799 00 37 27.53 -39 07 46.30 22.93 18.27              8.13 0.3173E-07 0.13
-23.22 -23.35               -23.35  
A2799 00 37 24.20 -39 08 47.70             18.75  1.89 18.75 0.1894E+01 1.00
-20.98        -21.21        -21.21  
A2799 00 37 13.32 -39 08 45.50             19.82  2.16 19.34 0.1460E+01 0.83
-20.46        -20.44        -20.44  
A2799 00 37 23.98 -39 08 18.20 22.35  8.37             16.30 0.6560E-01 0.36
-21.86 -22.23               -22.23  
A2799 00 37 47.13 -39 08 36.00             19.95  2.45 20.56 0.4002E+01 1.40
-20.68        -20.57        -20.57  
A2799 00 37 27.75 -39 08 15.20 23.48  6.46              8.85 0.5740E-07 0.14
-20.48 -20.54               -20.54  
A2799 00 37 17.74 -39 08 03.70 20.88  2.36             12.17 0.4100E-03 0.24
-20.71 -20.96               -20.96  
A2799 00 38 06.47 -38 58 04.50             19.45  2.06 17.57 0.4756E+00 0.61
-20.96        -20.70 -18.96 -20.90  
A2799 00 38 06.32 -39 07 40.00                         20.84 0.2247E+01 0.97
-19.61                      -19.56  
A2799 00 37 21.96 -39 07 48.90             21.24  2.26 19.94 0.6642E+00 0.61
-19.46        -19.11        -19.11  
A2799 00 38 09.13 -39 07 45.30             20.91  2.32 19.01 0.4592E+00 0.58
-19.95        -19.49 -17.91 -19.72  
A2799 00 37 25.21 -39 07 05.00             19.95  4.42 18.34 0.8774E+00 0.55
-21.71        -21.85 -19.80 -22.00  
A2799 00 36 53.22 -39 06 16.30 21.33  3.58 21.44  3.26 16.40 0.9840E-01 0.40
-21.28 -21.40 -19.71        -21.61  
A2799 00 38 03.46 -39 00 02.40             22.45  5.09 22.15 0.3649E+01 0.80
-19.49        -19.66        -19.66  
A2799 00 37 55.66 -39 00 22.00 18.79  1.19             11.46 0.8200E-03 0.27
-20.80 -21.55               -21.55  
A2799 00 38 14.02 -39 00 48.00                         21.31 0.3723E+01 1.68
-19.52                      -19.47  
A2799 00 37 14.62 -39 04 44.00             20.34  3.90 19.36 0.1361E+01 0.63
-21.41        -21.19        -21.19  
A2799 00 37 47.50 -39 02 34.60             20.44  2.25 20.33 0.2066E+01 0.96
-19.84        -19.90        -19.90  
A2799 00 37 37.73 -39 02 26.90             19.94  2.42 20.04 0.2640E+01 1.05
-20.53        -20.56        -20.56  
A2799 00 38 11.00 -39 02 14.90 21.60  5.46              9.22 0.3059E-05 0.17
-21.67 -22.05               -22.05  
A2799 00 37 47.45 -39 04 35.40 21.43  3.12             11.25 0.6363E-04 0.21
-20.60 -21.01               -21.01  
A2799 00 38 25.58 -39 04 28.40 23.58  4.97             13.39 0.8200E-04 0.20
-19.54 -19.87               -19.87  
A2799 00 38 20.13 -39 05 37.30             20.20  4.58 18.43 0.9758E+00 0.58
-21.80        -21.68 -19.53 -21.82  
A2799 00 36 51.50 -39 05 38.20 22.71  5.35             15.73 0.8200E-02 0.30
-20.62 -20.90               -20.90  
A2799 00 36 52.43 -39 05 47.70             20.77  2.35 20.71 0.2230E+01 0.97
-19.87        -19.66        -19.66  
A2799 00 38 19.57 -39 06 09.50             20.92  2.55 20.49 0.1697E+01 0.81
-19.67        -19.68        -19.68  
A2799 00 37 20.50 -39 06 46.80 22.67  4.64             16.60 0.3280E-01 0.34
-20.10 -20.64               -20.64  
A2799 00 36 54.31 -39 07 33.50             20.44  2.25 19.72 0.1197E+01 0.75
-19.89        -19.90        -19.90  
A2799 00 37 41.35 -39 07 38.00             19.84  1.95 19.57 0.1583E+01 0.90
-20.21        -20.18        -20.18  
A2799 00 37 33.15 -39 04 13.80             19.02  1.75 16.60 0.2460E+00 0.54
-21.09        -20.77        -20.77  
A2800 00 37 09.41 -25 16 40.90             20.14  2.03 17.63 0.3040E+00 0.56
-20.18        -19.97 -18.26 -20.17  
A2800 00 38 05.16 -25 16 42.80             20.53  3.31 20.69 0.3792E+01 1.09
-20.87        -20.65        -20.65  
A2800 00 37 46.04 -25 15 40.40 23.28  6.50             17.21 0.4800E-01 0.34
-20.55 -20.74               -20.74  
A2800 00 37 20.07 -25 15 39.80             20.61  1.82 20.01 0.1200E+01 0.84
-19.30        -19.26        -19.26  
A2800 00 38 05.56 -25 14 42.20 21.46  6.14             12.55 0.7200E-03 0.23
-22.06 -22.44               -22.44  
A2800 00 37 37.93 -25 14 10.80             20.93  3.19 18.03 0.2560E+00 0.48
-20.61        -20.16 -18.94 -20.46  
A2800 00 38 10.24 -25 13 50.80             20.30  4.70 20.25 0.4768E+01 1.03
-21.54        -21.63 -19.89 -21.83  
A2800 00 37 48.11 -25 12 57.40                         20.74 0.4824E+01 2.08
-20.47                      -20.48  
A2800 00 37 34.39 -25 12 38.60 20.68  2.51             15.85 0.5600E-01 0.39
-20.84 -21.28               -21.28  
A2800 00 36 49.49 -25 12 36.50 21.38  2.58             11.15 0.5600E-04 0.21
-20.11 -20.65               -20.65  
A2800 00 38 07.40 -25 11 20.00             20.04  4.62 20.29 0.5664E+01 1.14
-21.91        -21.85        -21.85  
A2800 00 37 23.62 -25 10 10.80             21.79  2.98 19.27 0.2928E+01 0.99
-21.57        -19.15        -19.15  
A2800 00 37 36.70 -25 09 27.70                         20.14 0.2648E+01 1.48
-19.98                      -20.00  
A2800 00 37 42.71 20.55  
A2734 00 10 32.38 -28 51 51.90             19.72  2.63 19.43 0.2067E+01 0.88
-21.12        -20.95        -20.95  
A2734 00 11 48.11 -28 52 27.00             20.03  4.35 19.62 0.2948E+01 0.83
-21.97        -21.74        -21.74  
A2734 00 10 52.60 -28 52 18.90                         23.70 0.6185E+01 3.62
-17.92                      -17.95  
A2734 00 10 41.91 -28 52 08.40             19.68  2.44 19.74 0.2566E+01 1.03
-17.92        -20.83        -20.83  
A2734 00 11 21.05 -28 52 25.20             19.97  2.17 19.13 0.1092E+01 0.74
-20.25        -20.28        -20.28  
A2734 00 11 43.84 -28 52 17.50 23.45 15.81             15.95 0.2340E-03 0.20
-19.06 -22.51               -22.51  
A2734 00 11 11.78 -28 52 08.50 20.28  2.31             16.48 0.1326E+00 0.45
-21.10 -21.51               -21.51  
A2734 00 11 40.51 -28 43 08.10 20.13  1.93             12.05 0.7020E-03 0.26
-20.87 -21.27               -21.27  
A2734 00 11 28.37 -28 49 28.20             20.59  2.04 21.47 0.3721E+01 1.56
-19.53        -19.53        -19.53  
A2734 00 11 22.11 -28 49 01.20             19.87  2.32 19.77 0.2137E+01 0.96
-20.53        -20.53        -20.53  
A2734 00 11 30.19 -28 49 38.00             19.80  1.90 19.94 0.1303E+01 1.05
-20.05        -20.16        -20.16  
A2799 00 36 49.47 -39 16 14.30 18.21  1.02             13.06 0.8200E-02 0.34
-20.91 -21.80               -21.80  
A2799 00 36 51.26 -39 15 54.10 21.49  4.56              8.85 0.2083E-05 0.17
-21.58 -21.78               -21.78  
A2799 00 37 58.99 -39 15 26.20             21.29  2.26 21.08 0.1894E+01 0.90
-18.94        -19.06        -19.06  
A2799 00 37 28.76 -39 14 40.40             19.25  1.71 19.60 0.2173E+01 1.10
-20.50        -20.48        -20.48  
A2799 00 37 16.06 -39 14 40.40 21.05  2.49             15.10 0.1640E-01 0.33
-20.71 -20.90               -20.90  
A2799 00 37 57.48 -39 13 41.40                         21.73 0.4412E+01 1.92
-19.34                      -19.33  
A2799 00 37 14.50 -39 12 49.90             19.74  2.39 20.14 0.3280E+01 1.23
-20.66        -20.73        -20.73  
A2799 00 38 04.52 -39 12 07.50             21.20  2.07 21.68 0.2977E+01 1.18
-18.89        -18.96        -18.96  
A2799 00 37 04.31 -39 11 47.50 20.99  1.45 20.79  1.68 18.22 0.3854E+00 0.60
-19.75 -19.78 -18.92        -20.19  
A2799 00 37 11.42 -39 10 46.20 21.76  6.76             10.40 0.1558E-04 0.18
-22.15 -22.36               -22.36  
A2799 00 37 17.53 -39 11 21.80             19.31  1.65 18.31 0.7544E+00 0.74
-20.31        -20.35        -20.35  
A2799 00 38 24.56 -39 10 39.40             20.27  4.81 20.61 0.6404E+01 1.22
-21.70        -21.72        -21.72  
A2799 00 37 50.03 -39 11 04.10 21.51  2.83              9.39 0.3698E-05 0.18
-20.55 -20.71               -20.71  
A2799 00 37 56.91 -39 10 19.90                         20.65 0.6355E+01 1.56
-21.30                      -21.35  
A2799 00 37 03.98 -39 10 00.10             19.43  1.66 18.73 0.9676E+00 0.79
-20.53        -20.24        -20.24  
A2799 00 37 33.05 -39 09 27.90 20.37  1.78             15.87 0.4920E-01 0.40
-20.39 -20.85               -20.85  
A2799 00 36 52.36 -39 08 57.00             20.17  2.81 20.16 0.2788E+01 1.00
-20.89        -20.66        -20.66  
A2799 00 37 27.53 -39 07 46.30 22.93 18.27              8.13 0.3173E-07 0.13
-23.22 -23.35               -23.35  
A2799 00 37 24.20 -39 08 47.70             18.75  1.89 18.75 0.1894E+01 1.00
-20.98        -21.21        -21.21  
A2799 00 37 13.32 -39 08 45.50             19.82  2.16 19.34 0.1460E+01 0.83
-20.46        -20.44        -20.44  
A2799 00 37 23.98 -39 08 18.20 22.35  8.37             16.30 0.6560E-01 0.36
-21.86 -22.23               -22.23  
A2799 00 37 47.13 -39 08 36.00             19.95  2.45 20.56 0.4002E+01 1.40
-20.68        -20.57        -20.57  
A2799 00 37 27.75 -39 08 15.20 23.48  6.46              8.85 0.5740E-07 0.14
-20.48 -20.54               -20.54  
A2799 00 37 17.74 -39 08 03.70 20.88  2.36             12.17 0.4100E-03 0.24
-20.71 -20.96               -20.96  
A2799 00 38 06.47 -38 58 04.50             19.45  2.06 17.57 0.4756E+00 0.61
-20.96        -20.70 -18.96 -20.90  
A2799 00 38 06.32 -39 07 40.00                         20.84 0.2247E+01 0.97
-19.61                      -19.56  
A2799 00 37 21.96 -39 07 48.90             21.24  2.26 19.94 0.6642E+00 0.61
-19.46        -19.11        -19.11  
A2799 00 38 09.13 -39 07 45.30             20.91  2.32 19.01 0.4592E+00 0.58
-19.95        -19.49 -17.91 -19.72  
A2799 00 37 25.21 -39 07 05.00             19.95  4.42 18.34 0.8774E+00 0.55
-21.71        -21.85 -19.80 -22.00  
A2799 00 36 53.22 -39 06 16.30 21.33  3.58 21.44  3.26 16.40 0.9840E-01 0.40
-21.28 -21.40 -19.71        -21.61  
A2799 00 38 03.46 -39 00 02.40             22.45  5.09 22.15 0.3649E+01 0.80
-19.49        -19.66        -19.66  
A2799 00 37 55.66 -39 00 22.00 18.79  1.19             11.46 0.8200E-03 0.27
-20.80 -21.55               -21.55  
A2799 00 38 14.02 -39 00 48.00                         21.31 0.3723E+01 1.68
-19.52                      -19.47  
A2799 00 37 14.62 -39 04 44.00             20.34  3.90 19.36 0.1361E+01 0.63
-21.41        -21.19        -21.19  
A2799 00 37 47.50 -39 02 34.60             20.44  2.25 20.33 0.2066E+01 0.96
-19.84        -19.90        -19.90  
A2799 00 37 37.73 -39 02 26.90             19.94  2.42 20.04 0.2640E+01 1.05
-20.53        -20.56        -20.56  
A2799 00 38 11.00 -39 02 14.90 21.60  5.46              9.22 0.3059E-05 0.17
-21.67 -22.05               -22.05  
A2799 00 37 47.45 -39 04 35.40 21.43  3.12             11.25 0.6363E-04 0.21
-20.60 -21.01               -21.01  
A2799 00 38 25.58 -39 04 28.40 23.58  4.97             13.39 0.8200E-04 0.20
-19.54 -19.87               -19.87  
A2799 00 38 20.13 -39 05 37.30             20.20  4.58 18.43 0.9758E+00 0.58
-21.80        -21.68 -19.53 -21.82  
A2799 00 36 51.50 -39 05 38.20 22.71  5.35             15.73 0.8200E-02 0.30
-20.62 -20.90               -20.90  
A2799 00 36 52.43 -39 05 47.70             20.77  2.35 20.71 0.2230E+01 0.97
-19.87        -19.66        -19.66  
A2799 00 38 19.57 -39 06 09.50             20.92  2.55 20.49 0.1697E+01 0.81
-19.67        -19.68        -19.68  
A2799 00 37 20.50 -39 06 46.80 22.67  4.64             16.60 0.3280E-01 0.34
-20.10 -20.64               -20.64  
A2799 00 36 54.31 -39 07 33.50             20.44  2.25 19.72 0.1197E+01 0.75
-19.89        -19.90        -19.90  
A2799 00 37 41.35 -39 07 38.00             19.84  1.95 19.57 0.1583E+01 0.90
-20.21        -20.18        -20.18  
A2799 00 37 33.15 -39 04 13.80             19.02  1.75 16.60 0.2460E+00 0.54
-21.09        -20.77        -20.77  
A2800 00 37 09.41 -25 16 40.90             20.14  2.03 17.63 0.3040E+00 0.56
-20.18        -19.97 -18.26 -20.17  
A2800 00 38 05.16 -25 16 42.80             20.53  3.31 20.69 0.3792E+01 1.09
-20.87        -20.65        -20.65  
A2800 00 37 46.04 -25 15 40.40 23.28  6.50             17.21 0.4800E-01 0.34
-20.55 -20.74               -20.74  
A2800 00 37 20.07 -25 15 39.80             20.61  1.82 20.01 0.1200E+01 0.84
-19.30        -19.26        -19.26  
A2800 00 38 05.56 -25 14 42.20 21.46  6.14             12.55 0.7200E-03 0.23
-22.06 -22.44               -22.44  
A2800 00 37 37.93 -25 14 10.80             20.93  3.19 18.03 0.2560E+00 0.48
-20.61        -20.16 -18.94 -20.46  
A2800 00 38 10.24 -25 13 50.80             20.30  4.70 20.25 0.4768E+01 1.03
-21.54        -21.63 -19.89 -21.83  
A2800 00 37 48.11 -25 12 57.40                         20.74 0.4824E+01 2.08
-20.47                      -20.48  
A2800 00 37 34.39 -25 12 38.60 20.68  2.51             15.85 0.5600E-01 0.39
-20.84 -21.28               -21.28  
A2800 00 36 49.49 -25 12 36.50 21.38  2.58             11.15 0.5600E-04 0.21
-20.11 -20.65               -20.65  
A2800 00 38 07.40 -25 11 20.00             20.04  4.62 20.29 0.5664E+01 1.14
-21.91        -21.85        -21.85  
A2800 00 37 23.62 -25 10 10.80             21.79  2.98 19.27 0.2928E+01 0.99
-21.57        -19.15        -19.15  
A2800 00 37 36.70 -25 09 27.70                         20.14 0.2648E+01 1.48
-19.98                      -20.00  
A2800 00 37 42.71 -25 09 53.00             21.25  2.97 21.17 0.2768E+01 0.96
-19.62        -19.68        -19.68  
A2800 00 38 01.92 -25 09 43.40                         21.60 0.4360E+01 1.98
-19.37                      -19.42  
A2800 00 37 50.15 -25 09 18.20             20.98  2.59 21.33 0.3480E+01 1.25
-19.49        -19.66        -19.66  
A2800 00 37 51.61 -25 08 13.00 22.32  9.31             12.64 0.4000E-03 0.22
-22.46 -22.49               -22.49  
A2800 00 37 45.35 -25 06 32.20 21.06  1.98             14.07 0.3200E-02 0.29
-19.81 -20.38               -20.38  
A2800 00 37 27.63 -25 06 39.50                         22.35 0.4296E+01 1.68
-18.68                      -18.73  
A2800 00 38 07.27 -24 58 54.40 21.00  1.82 21.87  3.30 16.60 0.4800E-01 0.37
-20.23 -20.27 -19.29        -20.64  
A2800 00 37 57.63 -25 04 26.30 21.98 12.46              9.86 0.5600E-05 0.17
-23.17 -23.46               -23.46  
A2800 00 36 59.81 -25 01 10.20                         21.26 0.2976E+01 1.29
-19.12                      -19.28  
A2800 00 36 50.69 -25 01 01.20 21.38  2.10             15.05 0.8000E-02 0.32
-19.97 -20.19               -20.19  
A2800 00 38 07.33 -25 04 02.60 22.29 13.35             14.63 0.8000E-02 0.27
-22.93 -23.30               -23.30  
A2800 00 37 23.31 -25 01 27.70                         21.92 0.3624E+01 1.52
-18.84                      -18.87  
A2800 00 37 38.11 -24 57 20.80             20.23  3.58 19.72 0.2128E+01 0.77
-21.33        -21.11        -21.11  
A2854 01 01 55.40 -50 39 20.30 22.44  8.92             12.41 0.1560E-03 0.20
-21.59 -22.28               -22.28  
A2800 01 01 54.33 -50 38 23.50 19.79  3.00             19.29 0.1942E+01 0.80
-20.93 -22.56               -22.56  
A2800 01 02 28.73 -50 38 22.10             18.52  1.90 16.33 0.3978E+00 0.61
-21.59        -21.45 -20.10 -21.72  
A2800 01 01 33.27 -50 38 25.20             20.36  2.92 19.29 0.1154E+01 0.68
-20.78        -20.53 -19.34 -20.85  
A2800 01 01 51.26 -50 37 43.40                         20.90 0.8057E+01 1.60
-21.73                      -21.59  
A2800 01 00 59.27 -50 37 43.50             19.84  2.46 19.39 0.1654E+01 0.82
-20.74        -20.70        -20.70  
A2800 01 00 48.85 -50 36 59.60             20.44  3.16 20.10 0.2231E+01 0.82
-20.89        -20.63        -20.63  
A2800 01 00 54.69 -50 35 55.40             20.36  2.64 18.96 0.7878E+00 0.63
-20.39        -20.32 -18.38 -20.49  
A2800 01 02 13.85 -50 35 13.60                         20.69 0.4891E+01 1.39
-20.64                      -20.84  
A2800 01 00 49.28 -50 35 18.60             19.70  2.65 17.58 0.4680E+00 0.57
-21.36        -20.99 -19.71 -21.28  
A2800 01 01 36.60 -50 34 54.90 20.75  3.39             10.63 0.7020E-04 0.21
-21.29 -21.87               -21.87  
A2800 01 00 47.89 -50 32 53.30 22.67 12.36             13.98 0.2340E-02 0.24
-22.34 -22.76               -22.76  
A2800 01 00 46.60 -50 32 06.20 24.41 32.01             10.88 0.2340E-06 0.13
-22.47 -23.08               -23.08  
A2800 01 02 30.75 -50 28 45.90                         20.78 0.4477E+01 1.87
-20.37                      -20.33  
A2800 01 00 50.52 -50 28 35.80 19.93  2.29             12.54 0.2340E-02 0.28
-21.39 -21.83               -21.83  
A2800 01 00 41.71 -50 31 02.00             19.99  2.39 17.84 0.2324E+00 0.46
-20.33        -20.47        -20.47  
A2800 01 00 39.90 -50 26 51.50             20.50  4.12 19.33 0.1591E+01 0.69
-21.73        -21.14 -20.21 -21.53  
A2923 01 31 40.74 -31 09 32.30 21.49  3.81             14.07 0.3600E-02 0.28
-20.85 -21.39               -21.39  
A2923 01 32 28.39 -31 08 19.60             20.30  3.44 20.56 0.4284E+01 1.18
-20.99        -20.96        -20.96  
A2923 01 32 30.73 -31 06 36.40 21.24  5.80              9.29 0.6300E-05 0.17
-22.33 -22.55               -22.55  
A2923 01 32 54.87 -31 06 14.60                         21.08 0.4464E+01 1.32
-20.16                      -20.32  
A2923 01 32 56.27 -30 56 01.00 22.40 17.06             14.39 0.8100E-02 0.26
-23.18 -23.74               -23.74  
A2923 01 32 29.61 -31 03 39.00             20.18  2.79 19.84 0.2070E+01 0.86
-20.74        -20.63        -20.63  
A2923 01 32 37.50 -31 04 25.80             21.61  4.84 21.43 0.4050E+01 0.89
-20.60        -20.40        -20.40  
A2923 01 32 25.31 -31 04 28.90             20.06  3.01 20.52 0.4374E+01 1.36
-20.79        -20.91        -20.91  
A2923 01 32 23.95 -31 04 58.80                         21.96 0.9999E+01 1.72
-20.92                      -20.95  
A2933 01 39 55.10 -54 44 27.20 20.91  1.52 21.53  4.04 19.42 0.8658E+00 0.59
-20.46 -19.96 -20.07        -20.77  
A2933 01 39 45.20 -54 43 32.20             19.73  3.83 18.25 0.1217E+01 0.66
-21.79        -21.75 -19.92 -21.94  
A2933 01 40 57.29 -54 42 00.50             20.83  4.74 19.11 0.1147E+01 0.61
-21.59        -21.12 -19.92 -21.43  
A2933 01 41 07.40 -54 41 48.00                         20.42 0.4926E+01 1.31
-21.17                      -21.19  
A2933 01 41 21.69 -54 39 52.50 20.34  2.96             11.63 0.5850E-03 0.24
-21.56 -21.99               -21.99  
A2933 01 40 59.37 -54 37 24.00 22.91 21.84              9.10 0.3510E-06 0.14
-23.05 -23.75               -23.75  
A2933 01 40 50.17 -54 38 03.00             20.19  2.91 19.25 0.1369E+01 0.73
-20.69        -20.70        -20.70  
A2933 01 41 18.17 -54 37 29.00             20.24  3.31 17.08 0.2808E+00 0.50
-21.19        -20.94 -19.71 -21.24  
A2933 01 39 37.43 -54 36 43.70             22.31  6.06 21.20 0.1825E+01 0.58
-19.92        -20.17 -17.21 -20.24  
A2933 01 40 53.14 -54 36 03.60 21.57  7.92             15.34 0.3510E-01 0.32
-22.51 -22.88               -22.88  
A2933 01 40 37.40 -54 35 05.30             21.60  7.72 19.87 0.1100E+01 0.48
-21.44        -21.41 -18.65 -21.49  
A2933 01 39 43.80 -54 35 13.30                         22.39 0.7465E+01 1.50
-20.06                      -19.98  
A2933 01 41 01.94 -54 35 04.30 20.96  3.66             11.39 0.2340E-03 0.22
-21.40 -21.82               -21.82  
A2933 01 40 28.12 -54 30 56.80             20.07  2.89 19.11 0.1252E+01 0.70
-20.98        -20.81        -20.81  
A2933 01 40 46.98 -54 30 48.50             19.43  2.74 17.95 0.8541E+00 0.65
-21.31        -21.33        -21.33  
A2933 01 40 40.98 -54 32 03.30             20.41  4.89 19.87 0.2995E+01 0.79
-21.49        -21.61        -21.61  
A2933 01 41 06.56 -54 33 46.10             20.04  3.86 19.55 0.2609E+01 0.83
-21.50        -21.47        -21.47  
A2933 01 41 13.64 -54 26 37.00 21.76  4.55             16.67 0.9360E-01 0.40
-21.03 -21.49               -21.49  
A2933 01 40 35.37 -54 30 52.80 22.09 14.52              9.68 0.4680E-05 0.16
-23.31 -23.69               -23.69  
A2933 01 40 15.68 -54 28 01.60                         21.19 0.8003E+01 1.59
-21.42                      -21.29  
A2933 01 40 31.17 -54 30 38.00 22.88 17.27             12.02 0.7020E-04 0.19
-22.84 -23.27               -23.27  
A2933 01 40 36.73 -54 28 54.40 20.96  5.14             16.11 0.1170E+00 0.40
-22.22 -22.56               -22.56  
A2933 01 41 05.20 -54 31 08.40                         20.75 0.4493E+01 1.39
-20.62                      -20.60  
A2933 01 41 31.53 -54 32 30.60 22.49 10.46             12.33 0.2340E-03 0.20
-22.44 -22.57               -22.57  
A2933 01 40 22.94 -54 32 10.50 21.21  3.97             17.24 0.2340E+00 0.46
-21.32 -21.74               -21.74  
A2933 01 40 55.41 -54 33 38.40                         18.71 0.4446E+00 0.47
-21.39                      -21.27  
A3764 21 25 08.34 -34 52 01.50             21.69  5.87 21.81 0.6643E+01 1.11
-20.61        -20.73        -20.73  
A3764 21 26 03.89 -34 53 11.90             19.74  1.80 17.64 0.3168E+00 0.56
-20.24        -20.10        -20.10  
A3764 21 25 29.16 -34 52 56.00             19.96  3.04 20.93 0.2218E+01 0.90
-21.25        -21.03 -19.08 -21.19  
A3764 21 26 29.38 -34 52 35.80             20.70  2.99 19.87 0.2544E+01 1.10
-20.42        -20.24 -18.25 -20.40  
A3764 21 25 45.47 -34 43 51.70 20.42  4.36              8.53 0.8640E-05 0.18
-22.43 -22.73               -22.73  
A3764 21 25 53.40 -34 51 02.20                         20.86 0.3139E+01 1.55
-19.52                      -19.60  
A3764 21 26 35.75 -34 50 51.90             22-25 09 53.00             21.25 
2.97 21.17 0.2768E+01 0.96 -19.62        -19.68        -19.68  
A2800 00 38 01.92 -25 09 43.40                         21.60 0.4360E+01 1.98
-19.37                      -19.42  
A2800 00 37 50.15 -25 09 18.20             20.98  2.59 21.33 0.3480E+01 1.25
-19.49        -19.66        -19.66  
A2800 00 37 51.61 -25 08 13.00 22.32  9.31             12.64 0.4000E-03 0.22
-22.46 -22.49               -22.49  
A2800 00 37 45.35 -25 06 32.20 21.06  1.98             14.07 0.3200E-02 0.29
-19.81 -20.38               -20.38  
A2800 00 37 27.63 -25 06 39.50                         22.35 0.4296E+01 1.68
-18.68                      -18.73  
A2800 00 38 07.27 -24 58 54.40 21.00  1.82 21.87  3.30 16.60 0.4800E-01 0.37
-20.23 -20.27 -19.29        -20.64  
A2800 00 37 57.63 -25 04 26.30 21.98 12.46              9.86 0.5600E-05 0.17
-23.17 -23.46               -23.46  
A2800 00 36 59.81 -25 01 10.20                         21.26 0.2976E+01 1.29
-19.12                      -19.28  
A2800 00 36 50.69 -25 01 01.20 21.38  2.10             15.05 0.8000E-02 0.32
-19.97 -20.19               -20.19  
A2800 00 38 07.33 -25 04 02.60 22.29 13.35             14.63 0.8000E-02 0.27
-22.93 -23.30               -23.30  
A2800 00 37 23.31 -25 01 27.70                         21.92 0.3624E+01 1.52
-18.84                      -18.87  
A2800 00 37 38.11 -24 57 20.80             20.23  3.58 19.72 0.2128E+01 0.77
-21.33        -21.11        -21.11  
A2854 01 01 55.40 -50 39 20.30 22.44  8.92             12.41 0.1560E-03 0.20
-21.59 -22.28               -22.28  
A2800 01 01 54.33 -50 38 23.50 19.79  3.00             19.29 0.1942E+01 0.80
-20.93 -22.56               -22.56  
A2800 01 02 28.73 -50 38 22.10             18.52  1.90 16.33 0.3978E+00 0.61
-21.59        -21.45 -20.10 -21.72  
A2800 01 01 33.27 -50 38 25.20             20.36  2.92 19.29 0.1154E+01 0.68
-20.78        -20.53 -19.34 -20.85  
A2800 01 01 51.26 -50 37 43.40                         20.90 0.8057E+01 1.60
-21.73                      -21.59  
A2800 01 00 59.27 -50 37 43.50             19.84  2.46 19.39 0.1654E+01 0.82
-20.74        -20.70        -20.70  
A2800 01 00 48.85 -50 36 59.60             20.44  3.16 20.10 0.2231E+01 0.82
-20.89        -20.63        -20.63  
A2800 01 00 54.69 -50 35 55.40             20.36  2.64 18.96 0.7878E+00 0.63
-20.39        -20.32 -18.38 -20.49  
A2800 01 02 13.85 -50 35 13.60                         20.69 0.4891E+01 1.39
-20.64                      -20.84  
A2800 01 00 49.28 -50 35 18.60             19.70  2.65 17.58 0.4680E+00 0.57
-21.36        -20.99 -19.71 -21.28  
A2800 01 01 36.60 -50 34 54.90 20.75  3.39             10.63 0.7020E-04 0.21
-21.29 -21.87               -21.87  
A2800 01 00 47.89 -50 32 53.30 22.67 12.36             13.98 0.2340E-02 0.24
-22.34 -22.76               -22.76  
A2800 01 00 46.60 -50 32 06.20 24.41 32.01             10.88 0.2340E-06 0.13
-22.47 -23.08               -23.08  
A2800 01 02 30.75 -50 28 45.90                         20.78 0.4477E+01 1.87
-20.37                      -20.33  
A2800 01 00 50.52 -50 28 35.80 19.93  2.29             12.54 0.2340E-02 0.28
-21.39 -21.83               -21.83  
A2800 01 00 41.71 -50 31 02.00             19.99  2.39 17.84 0.2324E+00 0.46
-20.33        -20.47        -20.47  
A2800 01 00 39.90 -50 26 51.50             20.50  4.12 19.33 0.1591E+01 0.69
-21.73        -21.14 -20.21 -21.53  
A2923 01 31 40.74 -31 09 32.30 21.49  3.81             14.07 0.3600E-02 0.28
-20.85 -21.39               -21.39  
A2923 01 32 28.39 -31 08 19.60             20.30  3.44 20.56 0.4284E+01 1.18
-20.99        -20.96        -20.96  
A2923 01 32 30.73 -31 06 36.40 21.24  5.80              9.29 0.6300E-05 0.17
-22.33 -22.55               -22.55  
A2923 01 32 54.87 -31 06 14.60                         21.08 0.4464E+01 1.32
-20.16                      -20.32  
A2923 01 32 56.27 -30 56 01.00 22.40 17.06             14.39 0.8100E-02 0.26
-23.18 -23.74               -23.74  
A2923 01 32 29.61 -31 03 39.00             20.18  2.79 19.84 0.2070E+01 0.86
-20.74        -20.63        -20.63  
A2923 01 32 37.50 -31 04 25.80             21.61  4.84 21.43 0.4050E+01 0.89
-20.60        -20.40        -20.40  
A2923 01 32 25.31 -31 04 28.90             20.06  3.01 20.52 0.4374E+01 1.36
-20.79        -20.91        -20.91  
A2923 01 32 23.95 -31 04 58.80                         21.96 0.9999E+01 1.72
-20.92                      -20.95  
A2933 01 39 55.10 -54 44 27.20 20.91  1.52 21.53  4.04 19.42 0.8658E+00 0.59
-20.46 -19.96 -20.07        -20.77  
A2933 01 39 45.20 -54 43 32.20             19.73  3.83 18.25 0.1217E+01 0.66
-21.79        -21.75 -19.92 -21.94  
A2933 01 40 57.29 -54 42 00.50             20.83  4.74 19.11 0.1147E+01 0.61
-21.59        -21.12 -19.92 -21.43  
A2933 01 41 07.40 -54 41 48.00                         20.42 0.4926E+01 1.31
-21.17                      -21.19  
A2933 01 41 21.69 -54 39 52.50 20.34  2.96             11.63 0.5850E-03 0.24
-21.56 -21.99               -21.99  
A2933 01 40 59.37 -54 37 24.00 22.91 21.84              9.10 0.3510E-06 0.14
-23.05 -23.75               -23.75  
A2933 01 40 50.17 -54 38 03.00             20.19  2.91 19.25 0.1369E+01 0.73
-20.69        -20.70        -20.70  
A2933 01 41 18.17 -54 37 29.00             20.24  3.31 17.08 0.2808E+00 0.50
-21.19        -20.94 -19.71 -21.24  
A2933 01 39 37.43 -54 36 43.70             22.31  6.06 21.20 0.1825E+01 0.58
-19.92        -20.17 -17.21 -20.24  
A2933 01 40 53.14 -54 36 03.60 21.57  7.92             15.34 0.3510E-01 0.32
-22.51 -22.88               -22.88  
A2933 01 40 37.40 -54 35 05.30             21.60  7.72 19.87 0.1100E+01 0.48
-21.44        -21.41 -18.65 -21.49  
A2933 01 39 43.80 -54 35 13.30                         22.39 0.7465E+01 1.50
-20.06                      -19.98  
A2933 01 41 01.94 -54 35 04.30 20.96  3.66             11.39 0.2340E-03 0.22
-21.40 -21.82               -21.82  
A2933 01 40 28.12 -54 30 56.80             20.07  2.89 19.11 0.1252E+01 0.70
-20.98        -20.81        -20.81  
A2933 01 40 46.98 -54 30 48.50             19.43  2.74 17.95 0.8541E+00 0.65
-21.31        -21.33        -21.33  
A2933 01 40 40.98 -54 32 03.30             20.41  4.89 19.87 0.2995E+01 0.79
-21.49        -21.61        -21.61  
A2933 01 41 06.56 -54 33 46.10             20.04  3.86 19.55 0.2609E+01 0.83
-21.50        -21.47        -21.47  
A2933 01 41 13.64 -54 26 37.00 21.76  4.55             16.67 0.9360E-01 0.40
-21.03 -21.49               -21.49  
A2933 01 40 35.37 -54 30 52.80 22.09 14.52              9.68 0.4680E-05 0.16
-23.31 -23.69               -23.69  
A2933 01 40 15.68 -54 28 01.60                         21.19 0.8003E+01 1.59
-21.42                      -21.29  
A2933 01 40 31.17 -54 30 38.00 22.88 17.27             12.02 0.7020E-04 0.19
-22.84 -23.27               -23.27  
A2933 01 40 36.73 -54 28 54.40 20.96  5.14             16.11 0.1170E+00 0.40
-22.22 -22.56               -22.56  
A2933 01 41 05.20 -54 31 08.40                         20.75 0.4493E+01 1.39
-20.62                      -20.60  
A2933 01 41 31.53 -54 32 30.60 22.49 10.46             12.33 0.2340E-03 0.20
-22.44 -22.57               -22.57  
A2933 01 40 22.94 -54 32 10.50 21.21  3.97             17.24 0.2340E+00 0.46
-21.32 -21.74               -21.74  
A2933 01 40 55.41 -54 33 38.40                         18.71 0.4446E+00 0.47
-21.39                      -21.27  
A3764 21 25 08.34 -34 52 01.50             21.69  5.87 21.81 0.6643E+01 1.11
-20.61        -20.73        -20.73  
A3764 21 26 03.89 -34 53 11.90             19.74  1.80 17.64 0.3168E+00 0.56
-20.24        -20.10        -20.10  
A3764 21 25 29.16 -34 52 56.00             19.96  3.04 20.93 0.2218E+01 0.90
-21.25        -21.03 -19.08 -21.19  
A3764 21 26 29.38 -34 52 35.80             20.70  2.99 19.87 0.2544E+01 1.10
-20.42        -20.24 -18.25 -20.40  
A3764 21 25 45.47 -34 43 51.70 20.42  4.36              8.53 0.8640E-05 0.18
-22.43 -22.73               -22.73  
A3764 21 25 53.40 -34 51 02.20                         20.86 0.3139E+01 1.55
-19.52                      -19.60  
A3764 21 26 35.75 -34 50 51.90             22.06  3.71 20.27 0.3840E+01 1.23
-19.57        -19.35 -17.81 -19.59  
A3764 21 26 17.87 -34 47 04.70 22.13  9.31              7.22 0.9600E-07 0.14
-22.85 -22.68               -22.68  
A3764 21 25 51.68 -34 43 01.40 22.29  9.31              7.45 0.0000E+00 0.14
-22.13 -22.52               -22.52  
A3764 21 25 52.90 -34 42 21.60 23.85 19.19             14.34 0.6720E-03 0.21
-21.81 -22.53               -22.53  
A3764 21 25 43.99 -34 42 32.70             20.44  4.32 21.49 0.7498E+01 1.23
-21.77        -21.31 -18.85 -21.42  
A3764 21 26 10.44 -34 50 26.70             19.61  2.79 18.89 0.1469E+01 0.75
-21.26        -21.19        -21.19  
A3764 21 25 29.61 -34 50 38.40 20.29  2.11 20.17  1.61 14.35 0.1920E-01 0.36
-20.97 -21.30 -19.44        -21.48  
A3764 21 26 08.58 -34 50 20.40                         20.95 0.5741E+01 1.42
-21.15                      -20.90  
A3764 21 25 47.18 -34 38 58.30             19.21  3.12 18.17 0.1094E+01 0.63
-21.84        -21.83        -21.83  
A3764 21 26 21.08 -34 44 26.80             20.24  3.36 19.68 0.2246E+01 0.82
-21.33        -20.97        -20.97  
A3764 21 25 51.17 -34 43 52.50 21.06  3.46             11.69 0.1920E-03 0.22
-20.99 -21.59               -21.59  
A3764 21 25 44.27 -34 45 24.40             19.24  2.15 17.91 0.6912E+00 0.65
-20.99        -20.99        -20.99  
A3764 21 25 52.50 -34 42 38.50 21.69  4.39             16.56 0.9600E-01 0.40
-20.95 -21.48               -21.48  
A3764 21 25 42.18 -34 34 56.60 22.59  5.75             17.14 0.8640E-01 0.39
-20.98 -21.17               -21.17  
A3764 21 26 09.13 -34 49 56.30 21.20  4.54             11.17 0.1162E-03 0.21
-21.75 -22.05               -22.05  
A3764 21 25 47.02 -34 49 18.10                         21.88 0.5126E+01 2.58
-19.32                      -19.40  
A3764 21 25 33.52 -34 36 30.30 21.43  2.76             12.94 0.6720E-03 0.25
-20.96 -20.74               -20.74  
A3764 21 25 50.24 -34 40 09.20             20.83  4.51 17.70 0.5558E+00 0.61
-20.72        -21.01 -16.33 -21.03  
A3764 21 25 46.02 -34 42 30.60             19.75  1.96 19.92 0.2237E+01 1.07
-20.31        -20.28        -20.28  
A3764 21 25 37.69 -34 37 23.70 24.74 13.64             13.68 0.2525E-04 0.17
-20.10 -20.90               -20.90  
A3764 21 25 35.88 -34 38 50.70             20.09  2.11 18.74 0.6336E+00 0.67
-20.01        -20.11        -20.11  
A3764 21 26 29.27 -34 48 31.20 23.94 14.60 19.54  7.34 18.35 0.1574E+01 0.67
-22.27 -21.84 -23.36        -23.60  
A3764 21 25 43.24 -34 43 05.60 22.70  4.23             16.20 0.1536E-01 0.32
-19.87 -20.39               -20.39  
A3764 21 25 49.27 -34 46 08.50             19.96  2.34 21.64 0.4282E+01 0.80
-20.57        -20.46 -18.92 -20.69  
A3764 21 26 02.71 -34 44 45.60                         21.42 0.3264E+01 1.32
-19.32                      -19.28  
A3764 21 25 37.70 -34 44 37.90                         21.08 0.4349E+01 1.68
-20.73                      -20.03  
A3764 21 25 45.88 -34 44 11.30 20.32  4.03              8.60 0.1018E-04 0.18
-22.62 -22.67               -22.67  
A3764 21 25 47.29 -34 44 05.10             20.21  2.24 20.23 0.2275E+01 1.01
-20.08        -20.10        -20.10  
A3764 21 25 47.33 -34 43 30.20 20.14  2.46 21.56  3.19 14.81 0.2784E-01 0.35
-21.46 -21.78 -19.53        -21.91  
A3764 21 25 49.09 -34 33 39.20             19.55  3.27 19.29 0.2640E+01 0.89
-21.70        -21.60        -21.60  
A3764 21 26 32.37 -34 33 38.40             21.91  3.73 22.12 0.4474E+01 1.15
-19.52        -19.52        -19.52  
A3764 21 25 59.38 -34 36 01.30 20.63  1.52             16.06 0.2880E-01 0.38
-19.72 -20.24               -20.24  
A3764 21 25 29.36 -34 42 29.50             20.05  1.93 18.61 0.5760E+00 0.64
-20.13        -19.95        -19.95  
A3764 21 26 38.92 -34 37 41.60             19.99  1.86 19.92 0.1766E+01 0.97
-19.92        -19.93        -19.93  
A3764 21 25 42.16 -34 38 04.20             19.88  2.12 18.39 0.6048E+00 0.63
-20.79        -20.33        -20.33  
A3764 21 26 10.50 -34 39 56.90 21.43  2.70 20.16  2.13 17.87 0.5424E+00 0.60
-20.79 -20.69 -20.06        -21.17  
A3764 21 26 32.58 -34 34 45.60             18.66  3.54 21.02 0.3139E+01 0.93
-20.17        -22.66        -22.66  
A3764 21 25 20.11 -34 40 05.00             20.14  2.58 19.78 0.1910E+01 0.86
-20.62        -20.49        -20.49  
A3764 21 26 00.87 -34 34 35.60                         21.67 0.3619E+01 1.30
-19.19                      -19.28  
A3764 21 25 12.76 -34 41 31.80 21.28  2.51             10.24 0.1795E-04 0.19
-20.71 -20.68               -20.68  
A3764 21 25 31.99 -34 41 04.40 19.60  1.23 19.96  1.50 16.20 0.1440E+00 0.50
-20.46 -20.81 -19.49        -21.09  
A3764 21 26 02.18 -34 41 17.00             20.92  2.14 20.71 0.1814E+01 0.92
-19.23        -19.31        -19.31  
A3764 21 25 57.19 -34 41 47.20             20.39  1.85 18.77 0.4800E+00 0.61
-19.54        -19.52        -19.52  
A3764 21 25 22.57 -34 42 20.00 20.11  3.15 20.19  2.71 17.92 0.4032E+00 0.54
-20.77 -22.35 -20.54        -22.54  
A3764 21 25 47.71 -34 42 56.10 22.59  5.38             17.36 0.1020E+00 0.39
-21.02 -21.02               -21.02  
A3764 21 25 07.24 -34 43 32.00                         22.00 0.3504E+01 0.93
-19.00                      -19.44  
A3809 21 46 32.48 -44 05 12.70 24.14 33.77             14.09 0.0000E+00 0.20
-23.45 -23.47               -23.47  
A3809 21 47 44.67 -44 03 07.40 21.85  4.31             13.32 0.0000E+00 0.24
-21.42 -21.29               -21.29  
A3809 21 47 20.60 -44 02 46.50 21.25  2.79             16.33 0.5530E-01 0.39
-20.79 -20.95               -20.95  
A3809 21 47 16.21 -44 02 54.00 20.11  1.23 21.01  4.00 18.68 0.6636E+00 0.56
-21.39 -20.31 -20.58        -21.21  
A3809 21 46 05.31 -44 02 28.10 22.09  2.99 21.60  3.38 18.51 0.4266E+00 0.52
-20.72 -20.26 -19.62        -20.74  
A3809 21 46 09.58 -44 01 47.00 19.84  1.91             16.44 0.1738E+00 0.49
-20.98 -21.54               -21.54  
A3809 21 47 46.44 -44 01 09.80             19.82  2.44 18.60 0.1003E+01 0.72
-21.06        -20.69 -18.82 -20.87  
A3809 21 47 39.54 -44 00 56.10             20.23  4.24 20.54 0.5648E+01 1.23
-21.60        -21.49        -21.49  
A3809 21 46 40.99 -44 00 23.20 19.43  1.53 20.98  4.27 15.59 0.4424E+00 0.36
-21.59 -21.47 -20.75        -21.92  
A3809 21 46 13.66 -44 00 45.20                         22.06 0.6533E+01 2.86
-19.84                      -19.73  
A3809 21 46 44.03 -44 00 29.40             20.14  2.16 19.98 0.1872E+01 0.93
-20.26        -20.11        -20.11  
A3809 21 47 23.55 -44 00 06.10 19.08  1.23 21.36  3.10 15.63 0.6320E-01 0.40
-21.18 -21.35 -19.67        -21.56  
A3809 21 47 42.72 -43 59 41.50             20.79  3.60 21.21 0.5190E+01 1.37
-20.39        -20.57        -20.57  
A3809 21 46 33.50 -43 59 09.30 22.54  6.00             14.44 0.0000E+00 0.26
-21.04 -21.33               -21.33  
A3809 21 47 15.54 -43 58 21.60             20.02  2.36 20.38 0.3176E+01 1.22
-20.40        -20.42        -20.42  
A3809 21 46 13.03 -43 56 57.80                         20.67 0.5735E+01 1.87
-21.03                      -20.98  
A3809 21 47 10.87 -43 57 04.80                         21.66 0.8453E+01 2.60
-20.72                      -20.72  
A3809 21 46 42.99 -43 56 34.80 22.67  2.14 20.78  2.31 20.01 0.1572E+01 0.85
-20.02 -18.95 -19.62        -20.09  
A3809 21 47 12.99 -43 56 30.30                         21.68 0.5885E+01 2.33
-19.87                      -19.94  
A3809 21 47 22.87 -43 56 06.90             20.61  3.64 20.88 0.4701E+01 1.22
-20.69        -20.78        -20.78  
A3809 21 45 58.25 -43 56 17.30                         19.71 0.4550E+01 1.47
-21.38                      -21.62  
A3809 21 46 34.41 -43 55 46.50 21.42  2.81              9.50 0.0000E+00 0.18
-21.03 -20.79               -20.79  
A3809 21 47 15.78 -43 55 33.60 18.97  1.62 20.18  4.23 16.20 0.1896E+00 0.44
-22.11 -22.05 -21.53        -22.58  
A3809 21 46 38.65 -43 55 35.30                         22.10 0.6920E+01 2.00
-19.81                      -19.93  
A3809 21 47 18.29 -43 54 54.90             18.79  1.38 17.36 0.4582E+00 0.68
-20.18        -20.49        -20.49  
A3809 21 46 46.96 -43 55 13.70 22.62  9.59              5.90 0.0000E+00 .06 
3.71 20.27 0.3840E+01 1.23 -19.57        -19.35 -17.81 -19.59  
A3764 21 26 17.87 -34 47 04.70 22.13  9.31              7.22 0.9600E-07 0.14
-22.85 -22.68               -22.68  
A3764 21 25 51.68 -34 43 01.40 22.29  9.31              7.45 0.0000E+00 0.14
-22.13 -22.52               -22.52  
A3764 21 25 52.90 -34 42 21.60 23.85 19.19             14.34 0.6720E-03 0.21
-21.81 -22.53               -22.53  
A3764 21 25 43.99 -34 42 32.70             20.44  4.32 21.49 0.7498E+01 1.23
-21.77        -21.31 -18.85 -21.42  
A3764 21 26 10.44 -34 50 26.70             19.61  2.79 18.89 0.1469E+01 0.75
-21.26        -21.19        -21.19  
A3764 21 25 29.61 -34 50 38.40 20.29  2.11 20.17  1.61 14.35 0.1920E-01 0.36
-20.97 -21.30 -19.44        -21.48  
A3764 21 26 08.58 -34 50 20.40                         20.95 0.5741E+01 1.42
-21.15                      -20.90  
A3764 21 25 47.18 -34 38 58.30             19.21  3.12 18.17 0.1094E+01 0.63
-21.84        -21.83        -21.83  
A3764 21 26 21.08 -34 44 26.80             20.24  3.36 19.68 0.2246E+01 0.82
-21.33        -20.97        -20.97  
A3764 21 25 51.17 -34 43 52.50 21.06  3.46             11.69 0.1920E-03 0.22
-20.99 -21.59               -21.59  
A3764 21 25 44.27 -34 45 24.40             19.24  2.15 17.91 0.6912E+00 0.65
-20.99        -20.99        -20.99  
A3764 21 25 52.50 -34 42 38.50 21.69  4.39             16.56 0.9600E-01 0.40
-20.95 -21.48               -21.48  
A3764 21 25 42.18 -34 34 56.60 22.59  5.75             17.14 0.8640E-01 0.39
-20.98 -21.17               -21.17  
A3764 21 26 09.13 -34 49 56.30 21.20  4.54             11.17 0.1162E-03 0.21
-21.75 -22.05               -22.05  
A3764 21 25 47.02 -34 49 18.10                         21.88 0.5126E+01 2.58
-19.32                      -19.40  
A3764 21 25 33.52 -34 36 30.30 21.43  2.76             12.94 0.6720E-03 0.25
-20.96 -20.74               -20.74  
A3764 21 25 50.24 -34 40 09.20             20.83  4.51 17.70 0.5558E+00 0.61
-20.72        -21.01 -16.33 -21.03  
A3764 21 25 46.02 -34 42 30.60             19.75  1.96 19.92 0.2237E+01 1.07
-20.31        -20.28        -20.28  
A3764 21 25 37.69 -34 37 23.70 24.74 13.64             13.68 0.2525E-04 0.17
-20.10 -20.90               -20.90  
A3764 21 25 35.88 -34 38 50.70             20.09  2.11 18.74 0.6336E+00 0.67
-20.01        -20.11        -20.11  
A3764 21 26 29.27 -34 48 31.20 23.94 14.60 19.54  7.34 18.35 0.1574E+01 0.67
-22.27 -21.84 -23.36        -23.60  
A3764 21 25 43.24 -34 43 05.60 22.70  4.23             16.20 0.1536E-01 0.32
-19.87 -20.39               -20.39  
A3764 21 25 49.27 -34 46 08.50             19.96  2.34 21.64 0.4282E+01 0.80
-20.57        -20.46 -18.92 -20.69  
A3764 21 26 02.71 -34 44 45.60                         21.42 0.3264E+01 1.32
-19.32                      -19.28  
A3764 21 25 37.70 -34 44 37.90                         21.08 0.4349E+01 1.68
-20.73                      -20.03  
A3764 21 25 45.88 -34 44 11.30 20.32  4.03              8.60 0.1018E-04 0.18
-22.62 -22.67               -22.67  
A3764 21 25 47.29 -34 44 05.10             20.21  2.24 20.23 0.2275E+01 1.01
-20.08        -20.10        -20.10  
A3764 21 25 47.33 -34 43 30.20 20.14  2.46 21.56  3.19 14.81 0.2784E-01 0.35
-21.46 -21.78 -19.53        -21.91  
A3764 21 25 49.09 -34 33 39.20             19.55  3.27 19.29 0.2640E+01 0.89
-21.70        -21.60        -21.60  
A3764 21 26 32.37 -34 33 38.40             21.91  3.73 22.12 0.4474E+01 1.15
-19.52        -19.52        -19.52  
A3764 21 25 59.38 -34 36 01.30 20.63  1.52             16.06 0.2880E-01 0.38
-19.72 -20.24               -20.24  
A3764 21 25 29.36 -34 42 29.50             20.05  1.93 18.61 0.5760E+00 0.64
-20.13        -19.95        -19.95  
A3764 21 26 38.92 -34 37 41.60             19.99  1.86 19.92 0.1766E+01 0.97
-19.92        -19.93        -19.93  
A3764 21 25 42.16 -34 38 04.20             19.88  2.12 18.39 0.6048E+00 0.63
-20.79        -20.33        -20.33  
A3764 21 26 10.50 -34 39 56.90 21.43  2.70 20.16  2.13 17.87 0.5424E+00 0.60
-20.79 -20.69 -20.06        -21.17  
A3764 21 26 32.58 -34 34 45.60             18.66  3.54 21.02 0.3139E+01 0.93
-20.17        -22.66        -22.66  
A3764 21 25 20.11 -34 40 05.00             20.14  2.58 19.78 0.1910E+01 0.86
-20.62        -20.49        -20.49  
A3764 21 26 00.87 -34 34 35.60                         21.67 0.3619E+01 1.30
-19.19                      -19.28  
A3764 21 25 12.76 -34 41 31.80 21.28  2.51             10.24 0.1795E-04 0.19
-20.71 -20.68               -20.68  
A3764 21 25 31.99 -34 41 04.40 19.60  1.23 19.96  1.50 16.20 0.1440E+00 0.50
-20.46 -20.81 -19.49        -21.09  
A3764 21 26 02.18 -34 41 17.00             20.92  2.14 20.71 0.1814E+01 0.92
-19.23        -19.31        -19.31  
A3764 21 25 57.19 -34 41 47.20             20.39  1.85 18.77 0.4800E+00 0.61
-19.54        -19.52        -19.52  
A3764 21 25 22.57 -34 42 20.00 20.11  3.15 20.19  2.71 17.92 0.4032E+00 0.54
-20.77 -22.35 -20.54        -22.54  
A3764 21 25 47.71 -34 42 56.10 22.59  5.38             17.36 0.1020E+00 0.39
-21.02 -21.02               -21.02  
A3764 21 25 07.24 -34 43 32.00                         22.00 0.3504E+01 0.93
-19.00                      -19.44  
A3809 21 46 32.48 -44 05 12.70 24.14 33.77             14.09 0.0000E+00 0.20
-23.45 -23.47               -23.47  
A3809 21 47 44.67 -44 03 07.40 21.85  4.31             13.32 0.0000E+00 0.24
-21.42 -21.29               -21.29  
A3809 21 47 20.60 -44 02 46.50 21.25  2.79             16.33 0.5530E-01 0.39
-20.79 -20.95               -20.95  
A3809 21 47 16.21 -44 02 54.00 20.11  1.23 21.01  4.00 18.68 0.6636E+00 0.56
-21.39 -20.31 -20.58        -21.21  
A3809 21 46 05.31 -44 02 28.10 22.09  2.99 21.60  3.38 18.51 0.4266E+00 0.52
-20.72 -20.26 -19.62        -20.74  
A3809 21 46 09.58 -44 01 47.00 19.84  1.91             16.44 0.1738E+00 0.49
-20.98 -21.54               -21.54  
A3809 21 47 46.44 -44 01 09.80             19.82  2.44 18.60 0.1003E+01 0.72
-21.06        -20.69 -18.82 -20.87  
A3809 21 47 39.54 -44 00 56.10             20.23  4.24 20.54 0.5648E+01 1.23
-21.60        -21.49        -21.49  
A3809 21 46 40.99 -44 00 23.20 19.43  1.53 20.98  4.27 15.59 0.4424E+00 0.36
-21.59 -21.47 -20.75        -21.92  
A3809 21 46 13.66 -44 00 45.20                         22.06 0.6533E+01 2.86
-19.84                      -19.73  
A3809 21 46 44.03 -44 00 29.40             20.14  2.16 19.98 0.1872E+01 0.93
-20.26        -20.11        -20.11  
A3809 21 47 23.55 -44 00 06.10 19.08  1.23 21.36  3.10 15.63 0.6320E-01 0.40
-21.18 -21.35 -19.67        -21.56  
A3809 21 47 42.72 -43 59 41.50             20.79  3.60 21.21 0.5190E+01 1.37
-20.39        -20.57        -20.57  
A3809 21 46 33.50 -43 59 09.30 22.54  6.00             14.44 0.0000E+00 0.26
-21.04 -21.33               -21.33  
A3809 21 47 15.54 -43 58 21.60             20.02  2.36 20.38 0.3176E+01 1.22
-20.40        -20.42        -20.42  
A3809 21 46 13.03 -43 56 57.80                         20.67 0.5735E+01 1.87
-21.03                      -20.98  
A3809 21 47 10.87 -43 57 04.80                         21.66 0.8453E+01 2.60
-20.72                      -20.72  
A3809 21 46 42.99 -43 56 34.80 22.67  2.14 20.78  2.31 20.01 0.1572E+01 0.85
-20.02 -18.95 -19.62        -20.09  
A3809 21 47 12.99 -43 56 30.30                         21.68 0.5885E+01 2.33
-19.87                      -19.94  
A3809 21 47 22.87 -43 56 06.90             20.61  3.64 20.88 0.4701E+01 1.22
-20.69        -20.78        -20.78  
A3809 21 45 58.25 -43 56 17.30                         19.71 0.4550E+01 1.47
-21.38                      -21.62  
A3809 21 46 34.41 -43 55 46.50 21.42  2.81              9.50 0.0000E+00 0.18
-21.03 -20.79               -20.79  
A3809 21 47 15.78 -43 55 33.60 18.97  1.62 20.18  4.23 16.20 0.1896E+00 0.44
-22.11 -22.05 -21.53        -22.58  
A3809 21 46 38.65 -43 55 35.30                         22.10 0.6920E+01 2.00
-19.81                      -19.93  
A3809 21 47 18.29 -43 54 54.90             18.79  1.38 17.36 0.4582E+00 0.68
-20.18        -20.49        -20.49  
A3809 21 46 46.96 -43 55 13.70 22.62  9.59              5.90 0.0000E+00 0.13
-22.39 -22.26               -22.26  
A3809 21 46 14.31 -43 55 23.70             20.77  2.01 20.47 0.1564E+01 0.88
-19.45        -19.33        -19.33  
A3809 21 46 59.00 -43 53 55.70 21.92  2.97             13.87 0.0000E+00 0.26
-19.95 -20.42               -20.42  
A3809 21 47 44.42 -43 53 42.50 24.13  7.84             10.52 0.0000E+00 0.15
-20.12 -20.31               -20.31  
A3809 21 47 42.95 -43 53 55.20 20.51  1.85             14.24 0.7900E-02 0.31
-20.43 -20.80               -20.80  
A3809 21 47 17.08 -43 54 26.30             21.08  2.13 19.70 0.5688E+00 0.60
-19.12        -19.14        -19.14  
A3809 21 47 17.69 -43 45 32.50             20.28  1.90 19.98 0.1493E+01 0.89
-19.80        -19.69        -19.69  
A3809 21 47 26.58 -43 51 58.30             20.60  2.58 20.66 0.2741E+01 1.04
-20.08        -20.04        -20.04  
A3809 21 46 28.58 -43 46 49.20             20.56  2.38 19.28 0.8927E+00 0.69
-20.25        -19.90 -18.01 -20.08  
A3809 21 47 01.39 -43 46 10.60             20.58  2.93 21.83 0.6557E+01 2.07
-20.05        -20.34        -20.34  
A3809 21 46 53.45 -43 52 13.90             19.53  1.99 18.68 0.6478E+00 0.64
-20.61        -20.55        -20.55  
A3809 21 46 26.81 -43 52 48.00             19.30  1.73 19.34 0.1778E+01 1.01
-20.49        -20.47        -20.47  
A3809 21 47 03.12 -43 45 48.80             20.72  2.61 21.73 0.5174E+01 1.66
-19.69        -19.95        -19.95  
A3809 21 46 20.65 -43 49 26.80 20.11  1.35 20.99  3.61 18.16 0.4266E+00 0.52
-21.01 -20.52 -20.37        -21.20  
A3809 21 47 18.65 -43 52 51.00 19.18  1.68 20.33  4.26 16.51 0.2370E+00 0.46
-22.10 -21.92 -21.39        -22.44  
A3809 21 47 36.80 -43 50 50.90             20.53  1.85 18.61 0.4108E+00 0.60
-19.74        -19.38 -17.64 -19.58  
A3809 21 46 34.27 -43 46 20.90 20.50  1.84             15.37 0.2370E-01 0.36
-20.20 -20.80               -20.80  
A3809 21 47 34.92 -43 53 50.80             20.40  2.68 20.71 0.3476E+01 1.22
-20.16        -20.32        -20.32  
A3809 21 47 44.40 -43 53 11.90 21.53  3.04             10.99 0.0000E+00 0.20
-20.52 -20.86               -20.86  
A3809 21 46 53.22 -43 53 30.00             19.60  1.94 20.31 0.3065E+01 1.31
-20.22        -20.42        -20.42  
A3809 21 46 44.34 -43 54 06.10                         21.45 0.4827E+01 2.22
-19.69                      -19.75  
A3809 21 47 28.87 -43 53 23.50             19.17  2.43 15.84 0.1027E+00 0.42
-21.66        -21.33        -21.33  
A3809 21 47 22.42 -43 50 46.00             20.25  1.54 20.10 0.1390E+01 0.95
-19.43        -19.27        -19.27  
A3864 22 19 47.77 -52 17 56.20 21.47  3.80             13.41 0.1230E-02 0.26
-21.00 -21.51               -21.51  
A3864 22 19 45.93 -52 17 08.30             21.30  3.69 21.30 0.3702E+01 1.00
-20.28        -20.22        -20.22  
A3864 22 20 02.31 -52 17 13.30             21.17  4.29 18.93 0.6027E+00 0.53
-20.84        -20.68 -18.84 -20.87  
A3864 22 19 49.52 -52 17 25.80             20.58  3.27 20.61 0.3358E+01 1.01
-20.71        -20.68        -20.68  
A3864 22 20 45.55 -52 17 50.70             21.22  3.15 21.32 0.3432E+01 1.05
-19.93        -19.96        -19.96  
A3864 22 20 17.75 -52 18 03.00 21.76  3.04 20.85  2.53 18.22 0.5289E+00 0.57
-20.75 -20.74 -19.85        -21.13  
A3864 22 20 22.52 -52 18 42.80             21.15  3.49 21.55 0.4748E+01 1.23
-20.30        -20.26        -20.26  
A3864 22 19 38.82 -52 19 27.40                         21.80 0.5830E+01 1.48
-20.12                      -20.16  
A3864 22 19 41.25 -52 21 18.70 22.63 11.57             11.75 0.6150E-04 0.19
-22.50 -22.76               -22.76  
A3864 22 19 47.32 -52 21 29.80             19.47  2.60 19.14 0.2017E+01 0.89
-21.32        -21.29        -21.29  
A3864 22 20 31.32 -52 21 36.00             21.35  4.19 21.45 0.4588E+01 1.06
-20.51        -20.45        -20.45  
A3864 22 20 34.10 -52 21 33.10                         21.10 0.5596E+01 1.64
-20.64                      -20.69  
A3864 22 19 12.77 -52 22 44.50 21.23  6.80             11.66 0.3690E-03 0.22
-22.65 -23.01               -23.01  
A3864 22 19 29.12 -52 22 35.30             20.19  4.83 20.33 0.5461E+01 1.08
-21.90        -21.92        -21.92  
A3864 22 19 58.09 -52 22 48.50             19.52  2.78 19.25 0.2263E+01 0.91
-21.46        -21.39        -21.39  
A3864 22 19 08.46 -52 23 40.00                         20.82 0.7159E+01 1.71
-21.40                      -21.48  
A3864 22 20 12.31 -52 23 44.30 21.39  5.19              8.98 0.3690E-05 0.17
-21.94 -22.27               -22.27  
A3864 22 19 44.73 -52 24 02.70 21.83  7.33             17.44 0.3444E+00 0.45
-22.31 -22.57               -22.57  
A3864 22 19 08.01 -52 24 31.50 21.04  4.55             16.66 0.1845E+00 0.43
-21.95 -22.33               -22.33  
A3864 22 19 57.77 -52 24 32.90             19.81  2.89 19.65 0.2546E+01 0.94
-21.16        -21.18        -21.18  
A3864 22 19 27.14 -52 24 47.20                         20.87 0.4133E+01 1.27
-20.61                      -20.51  
A3864 22 20 33.68 -52 25 13.80 22.61  4.35             18.85 0.3567E+00 0.50
-20.26 -20.66               -20.66  
A3864 22 20 57.47 -52 25 25.40 20.61  2.46             15.50 0.3690E-01 0.36
-20.84 -21.42               -21.42  
A3864 22 20 33.66 -52 26 04.70 24.08 25.85             12.01 0.9840E-05 0.16
-23.09 -23.06               -23.06  
A3864 22 20 59.36 -52 25 31.50             20.54  3.08 20.64 0.3333E+01 1.04
-20.43        -20.59        -20.59  
A3864 22 19 46.25 -52 25 55.00 20.02  2.96             13.72 0.9840E-02 0.31
-21.87 -22.41               -22.41  
A3864 22 19 07.41 -52 26 21.60 22.06  9.47             16.68 0.1476E+00 0.39
-22.45 -22.90               -22.90  
A3864 22 20 08.58 -52 27 49.30 24.09 69.00             10.10 0.1230E-06 0.13
-23.49 -25.18               -25.18  
A3864 22 20 58.53 -52 26 11.90                         21.14 0.5424E+01 1.37
-20.79                      -20.75  
A3864 22 20 21.07 -52 26 34.80 20.90  4.16             11.28 0.2460E-03 0.22
-21.84 -22.27               -22.27  
A3864 22 21 01.46 -52 26 35.10                         21.63 0.5018E+01 1.42
-20.04                      -20.05  
A3864 22 19 49.14 -52 27 12.30 23.31 12.52             17.75 0.2091E+00 0.40
-21.79 -22.26               -22.26  
A3864 22 20 03.85 -52 27 07.00 23.31 11.97             18.66 0.6273E+00 0.49
-21.70 -22.16               -22.16  
A3864 22 19 40.98 -52 27 14.30             20.01  3.15 18.18 0.8241E+00 0.63
-21.41        -21.16 -19.37 -21.35  
A3864 22 20 15.05 -52 27 27.80 20.07  2.07 21.27  3.79 17.03 0.2337E+00 0.47
-21.46 -21.58 -20.31        -21.87  
A3864 22 20 04.02 -52 37 19.70                         20.67 0.5769E+01 1.55
-21.21                      -21.24  
A3864 22 20 21.94 -52 35 34.20 21.96  5.76             14.64 0.6150E-02 0.28
-21.59 -21.91               -21.91  
A3864 22 20 27.48 -52 32 41.70                         20.61 0.7073E+01 1.25
-21.98                      -21.97  
A3864 22 20 32.46 -52 34 03.60             19.49  3.85 19.20 0.3013E+01 0.89
-21.99        -22.12        -22.12  
A3864 22 20 45.48 -52 33 53.60                         21.11 0.6974E+01 1.42
-21.36                      -21.28  
A3864 22 20 51.79 -52 33 43.60 21.96  8.52             15.35 0.2460E-01 0.31
-22.62 -22.78               -22.78  
A3864 22 20 05.36 -52 33 46.30 21.76  2.76 21.46  3.17 18.79 0.6396E+00 0.58
-20.82 -20.52 -19.74        -20.95  
A3864 22 20 02.03 -52 33 18.90 21.28  3.68             11.03 0.7380E-04 0.21
-21.29 -21.62               -21.62  
A3864 22 20 34.68 -52 31 49.30                         21.46 0.5092E+01 1.51
-20.13                      -20.19  
A3864 22 20 21.97 -52 32 27.00 23.88 12.07             19.09 0.5535E+00 0.48
-21.31 -21.61               -21.61  
A3864 22 20 02.25 -52 31 37.80 22.75  4.32             18.02 0.1230E+00 0.14
-19.94 -20.51               -20.51  
A3864 22 20 42.21 -52 31 16.60 20.37  3.80              9.95 0.6150E-04 0.21
-22.15 -22.60               -22.60  
A3864 22 19 37.70 -52 29 36.70 20.73  2.50             11.28 0.1230E-03 0.22
-20.89 -21.34               -21.34  
A3864 22 20 26.77 -52 29 31.20 22.92  7.72             10.47 0.3690E-05 0.17
-21.37 -21.60         0.13 -22.39 -22.26               -22.26  
A3809 21 46 14.31 -43 55 23.70             20.77  2.01 20.47 0.1564E+01 0.88
-19.45        -19.33        -19.33  
A3809 21 46 59.00 -43 53 55.70 21.92  2.97             13.87 0.0000E+00 0.26
-19.95 -20.42               -20.42  
A3809 21 47 44.42 -43 53 42.50 24.13  7.84             10.52 0.0000E+00 0.15
-20.12 -20.31               -20.31  
A3809 21 47 42.95 -43 53 55.20 20.51  1.85             14.24 0.7900E-02 0.31
-20.43 -20.80               -20.80  
A3809 21 47 17.08 -43 54 26.30             21.08  2.13 19.70 0.5688E+00 0.60
-19.12        -19.14        -19.14  
A3809 21 47 17.69 -43 45 32.50             20.28  1.90 19.98 0.1493E+01 0.89
-19.80        -19.69        -19.69  
A3809 21 47 26.58 -43 51 58.30             20.60  2.58 20.66 0.2741E+01 1.04
-20.08        -20.04        -20.04  
A3809 21 46 28.58 -43 46 49.20             20.56  2.38 19.28 0.8927E+00 0.69
-20.25        -19.90 -18.01 -20.08  
A3809 21 47 01.39 -43 46 10.60             20.58  2.93 21.83 0.6557E+01 2.07
-20.05        -20.34        -20.34  
A3809 21 46 53.45 -43 52 13.90             19.53  1.99 18.68 0.6478E+00 0.64
-20.61        -20.55        -20.55  
A3809 21 46 26.81 -43 52 48.00             19.30  1.73 19.34 0.1778E+01 1.01
-20.49        -20.47        -20.47  
A3809 21 47 03.12 -43 45 48.80             20.72  2.61 21.73 0.5174E+01 1.66
-19.69        -19.95        -19.95  
A3809 21 46 20.65 -43 49 26.80 20.11  1.35 20.99  3.61 18.16 0.4266E+00 0.52
-21.01 -20.52 -20.37        -21.20  
A3809 21 47 18.65 -43 52 51.00 19.18  1.68 20.33  4.26 16.51 0.2370E+00 0.46
-22.10 -21.92 -21.39        -22.44  
A3809 21 47 36.80 -43 50 50.90             20.53  1.85 18.61 0.4108E+00 0.60
-19.74        -19.38 -17.64 -19.58  
A3809 21 46 34.27 -43 46 20.90 20.50  1.84             15.37 0.2370E-01 0.36
-20.20 -20.80               -20.80  
A3809 21 47 34.92 -43 53 50.80             20.40  2.68 20.71 0.3476E+01 1.22
-20.16        -20.32        -20.32  
A3809 21 47 44.40 -43 53 11.90 21.53  3.04             10.99 0.0000E+00 0.20
-20.52 -20.86               -20.86  
A3809 21 46 53.22 -43 53 30.00             19.60  1.94 20.31 0.3065E+01 1.31
-20.22        -20.42        -20.42  
A3809 21 46 44.34 -43 54 06.10                         21.45 0.4827E+01 2.22
-19.69                      -19.75  
A3809 21 47 28.87 -43 53 23.50             19.17  2.43 15.84 0.1027E+00 0.42
-21.66        -21.33        -21.33  
A3809 21 47 22.42 -43 50 46.00             20.25  1.54 20.10 0.1390E+01 0.95
-19.43        -19.27        -19.27  
A3864 22 19 47.77 -52 17 56.20 21.47  3.80             13.41 0.1230E-02 0.26
-21.00 -21.51               -21.51  
A3864 22 19 45.93 -52 17 08.30             21.30  3.69 21.30 0.3702E+01 1.00
-20.28        -20.22        -20.22  
A3864 22 20 02.31 -52 17 13.30             21.17  4.29 18.93 0.6027E+00 0.53
-20.84        -20.68 -18.84 -20.87  
A3864 22 19 49.52 -52 17 25.80             20.58  3.27 20.61 0.3358E+01 1.01
-20.71        -20.68        -20.68  
A3864 22 20 45.55 -52 17 50.70             21.22  3.15 21.32 0.3432E+01 1.05
-19.93        -19.96        -19.96  
A3864 22 20 17.75 -52 18 03.00 21.76  3.04 20.85  2.53 18.22 0.5289E+00 0.57
-20.75 -20.74 -19.85        -21.13  
A3864 22 20 22.52 -52 18 42.80             21.15  3.49 21.55 0.4748E+01 1.23
-20.30        -20.26        -20.26  
A3864 22 19 38.82 -52 19 27.40                         21.80 0.5830E+01 1.48
-20.12                      -20.16  
A3864 22 19 41.25 -52 21 18.70 22.63 11.57             11.75 0.6150E-04 0.19
-22.50 -22.76               -22.76  
A3864 22 19 47.32 -52 21 29.80             19.47  2.60 19.14 0.2017E+01 0.89
-21.32        -21.29        -21.29  
A3864 22 20 31.32 -52 21 36.00             21.35  4.19 21.45 0.4588E+01 1.06
-20.51        -20.45        -20.45  
A3864 22 20 34.10 -52 21 33.10                         21.10 0.5596E+01 1.64
-20.64                      -20.69  
A3864 22 19 12.77 -52 22 44.50 21.23  6.80             11.66 0.3690E-03 0.22
-22.65 -23.01               -23.01  
A3864 22 19 29.12 -52 22 35.30             20.19  4.83 20.33 0.5461E+01 1.08
-21.90        -21.92        -21.92  
A3864 22 19 58.09 -52 22 48.50             19.52  2.78 19.25 0.2263E+01 0.91
-21.46        -21.39        -21.39  
A3864 22 19 08.46 -52 23 40.00                         20.82 0.7159E+01 1.71
-21.40                      -21.48  
A3864 22 20 12.31 -52 23 44.30 21.39  5.19              8.98 0.3690E-05 0.17
-21.94 -22.27               -22.27  
A3864 22 19 44.73 -52 24 02.70 21.83  7.33             17.44 0.3444E+00 0.45
-22.31 -22.57               -22.57  
A3864 22 19 08.01 -52 24 31.50 21.04  4.55             16.66 0.1845E+00 0.43
-21.95 -22.33               -22.33  
A3864 22 19 57.77 -52 24 32.90             19.81  2.89 19.65 0.2546E+01 0.94
-21.16        -21.18        -21.18  
A3864 22 19 27.14 -52 24 47.20                         20.87 0.4133E+01 1.27
-20.61                      -20.51  
A3864 22 20 33.68 -52 25 13.80 22.61  4.35             18.85 0.3567E+00 0.50
-20.26 -20.66               -20.66  
A3864 22 20 57.47 -52 25 25.40 20.61  2.46             15.50 0.3690E-01 0.36
-20.84 -21.42               -21.42  
A3864 22 20 33.66 -52 26 04.70 24.08 25.85             12.01 0.9840E-05 0.16
-23.09 -23.06               -23.06  
A3864 22 20 59.36 -52 25 31.50             20.54  3.08 20.64 0.3333E+01 1.04
-20.43        -20.59        -20.59  
A3864 22 19 46.25 -52 25 55.00 20.02  2.96             13.72 0.9840E-02 0.31
-21.87 -22.41               -22.41  
A3864 22 19 07.41 -52 26 21.60 22.06  9.47             16.68 0.1476E+00 0.39
-22.45 -22.90               -22.90  
A3864 22 20 08.58 -52 27 49.30 24.09 69.00             10.10 0.1230E-06 0.13
-23.49 -25.18               -25.18  
A3864 22 20 58.53 -52 26 11.90                         21.14 0.5424E+01 1.37
-20.79                      -20.75  
A3864 22 20 21.07 -52 26 34.80 20.90  4.16             11.28 0.2460E-03 0.22
-21.84 -22.27               -22.27  
A3864 22 21 01.46 -52 26 35.10                         21.63 0.5018E+01 1.42
-20.04                      -20.05  
A3864 22 19 49.14 -52 27 12.30 23.31 12.52             17.75 0.2091E+00 0.40
-21.79 -22.26               -22.26  
A3864 22 20 03.85 -52 27 07.00 23.31 11.97             18.66 0.6273E+00 0.49
-21.70 -22.16               -22.16  
A3864 22 19 40.98 -52 27 14.30             20.01  3.15 18.18 0.8241E+00 0.63
-21.41        -21.16 -19.37 -21.35  
A3864 22 20 15.05 -52 27 27.80 20.07  2.07 21.27  3.79 17.03 0.2337E+00 0.47
-21.46 -21.58 -20.31        -21.87  
A3864 22 20 04.02 -52 37 19.70                         20.67 0.5769E+01 1.55
-21.21                      -21.24  
A3864 22 20 21.94 -52 35 34.20 21.96  5.76             14.64 0.6150E-02 0.28
-21.59 -21.91               -21.91  
A3864 22 20 27.48 -52 32 41.70                         20.61 0.7073E+01 1.25
-21.98                      -21.97  
A3864 22 20 32.46 -52 34 03.60             19.49  3.85 19.20 0.3013E+01 0.89
-21.99        -22.12        -22.12  
A3864 22 20 45.48 -52 33 53.60                         21.11 0.6974E+01 1.42
-21.36                      -21.28  
A3864 22 20 51.79 -52 33 43.60 21.96  8.52             15.35 0.2460E-01 0.31
-22.62 -22.78               -22.78  
A3864 22 20 05.36 -52 33 46.30 21.76  2.76 21.46  3.17 18.79 0.6396E+00 0.58
-20.82 -20.52 -19.74        -20.95  
A3864 22 20 02.03 -52 33 18.90 21.28  3.68             11.03 0.7380E-04 0.21
-21.29 -21.62               -21.62  
A3864 22 20 34.68 -52 31 49.30                         21.46 0.5092E+01 1.51
-20.13                      -20.19  
A3864 22 20 21.97 -52 32 27.00 23.88 12.07             19.09 0.5535E+00 0.48
-21.31 -21.61               -21.61  
A3864 22 20 02.25 -52 31 37.80 22.75  4.32             18.02 0.1230E+00 0.14
-19.94 -20.51               -20.51  
A3864 22 20 42.21 -52 31 16.60 20.37  3.80              9.95 0.6150E-04 0.21
-22.15 -22.60               -22.60  
A3864 22 19 37.70 -52 29 36.70 20.73  2.50             11.28 0.1230E-03 0.22
-20.89 -21.34               -21.34  
A3864 22 20 26.77 -52 29 31.20 22.92  7.72             10.47 0.3690E-05 0.17
-21.37 -21.60               -21.60  
A3864 22 20 44.44 -52 30 21.10                         21.84 0.5523E+01 1.48
-20.01                      -20.01  
A3864 22 19 30.82 -52 29 58.20                         21.74 0.6212E+01 1.91
-20.14                      -20.18  
A3864 22 19 49.44 -52 28 43.40 23.30  8.18             17.62 0.9840E-01 0.37
-21.15 -21.34               -21.34  
A3864 22 19 14.20 -52 28 17.70 21.56  4.26             15.98 0.3690E-01 0.35
-21.34 -21.66               -21.66  
A3864 22 20 19.08 -52 36 27.80             20.65  4.46 20.87 0.5351E+01 1.12
-21.31        -21.28        -21.28  
A3864 22 20 47.79 -52 27 35.10             20.55  3.49 20.72 0.3997E+01 1.09
-20.86        -20.85        -20.85  
A3864 22 19 45.90 -52 28 09.00             21.42  6.58 19.19 0.9471E+00 0.53
-21.64        -21.36 -19.52 -21.54  
A3915 22 46 33.06 -52 12 23.50 20.81  4.66             10.82 0.3660E-02 0.28
-22.11 -22.49               -22.49  
A3864 22 46 33.52 -52 11 16.60             19.79  3.21 16.95 0.2928E+00 0.49
-21.59        -21.31 -19.73 -21.54  
A3864 22 47 39.58 -52 10 36.70 22.19  9.94             10.94 0.3660E-04 0.19
-22.48 -22.76               -22.76  
A3864 22 46 28.95 -52 10 47.40 20.87  4.04             12.72 0.1220E-02 0.25
-21.59 -22.13               -22.13  
A3864 22 46 53.08 -52 10 12.00 21.70  7.47             15.87 0.6100E-01 0.36
-22.29 -22.64               -22.64  
A3864 22 46 48.96 -52 07 59.80                         21.25 0.1010E+02 2.73
-21.42                      -21.50  
A3864 22 47 57.75 -52 06 25.70             20.65  6.26 20.55 0.5783E+01 0.95
-21.72        -21.91        -21.91  
A3864 22 48 19.29 -52 03 10.90 23.16 20.90             10.45 0.2440E-05 0.15
-23.07 -23.41               -23.41  
A3864 22 47 29.58 -51 53 38.40 20.57  4.05             15.95 0.1220E+00 0.41
-21.99 -22.43               -22.43  
A3864 22 47 00.70 -51 56 30.40                         21.65 0.9357E+01 1.55
-21.25                      -21.19  
A3864 22 47 45.08 -51 53 56.50 22.77 12.93              9.95 0.1220E-05 0.16
-22.49 -22.75               -22.75  
A3864 22 47 34.88 -52 03 35.20 21.18  4.43             15.50 0.3660E-01 0.34
-21.44 -22.02               -22.02  
A3864 22 48 17.09 -51 58 08.30                         20.82 0.5880E+01 1.32
-21.06                      -21.17  
A3864 22 47 53.74 -51 58 32.50 23.58                   19.73 0.5283E+01 1.38
-21.88                      -21.97  
A3864 22 48 20.26 -52 01 13.50             20.57  3.46 18.73 0.7076E+00 0.57
-21.04        -20.70 -18.96 -20.90  
A3864 22 48 05.84 -52 02 48.00 21.28  4.64             12.11 0.3660E-03 0.23
-21.71 -22.02               -22.02  
A3921 22 49 58.25 -64 25 46.40 23.96 41.29             13.72 0.3540E-03 0.19
-24.06 -24.07               -24.07  
A3921 22 49 36.44 -64 26 38.40             19.41  4.01 18.63 0.2124E+01 0.76
-22.27        -22.18        -22.18  
A3921 22 50 01.72 -64 26 44.70             20.30  3.98 20.46 0.4508E+01 1.08
-21.25        -21.26        -21.26  
A3921 22 49 35.69 -64 26 07.00             20.27  4.06 19.76 0.2643E+01 0.82
-21.64        -21.34        -21.34  
A3921 22 51 24.80 -64 26 00.40             20.27  3.22 20.14 0.2938E+01 0.95
-21.07        -20.83        -20.83  
A3921 22 49 38.13 -64 26 11.20 18.91  1.40             16.78 0.2124E+00 0.50
-20.91 -21.79               -21.79  
A3921 22 51 54.17 -64 24 54.90                         21.19 0.1086E+02 1.89
-21.85                      -21.83  
A3921 22 50 12.13 -64 24 53.60             19.47  2.82 18.23 0.1121E+01 0.70
-21.28        -21.35        -21.35  
A3921 22 50 06.47 -64 24 41.90 20.01  3.66             13.64 0.1180E-01 0.31
-22.27 -22.76               -22.76  
A3921 22 50 24.82 -64 24 39.50 21.36  2.65             14.60 0.4720E-02 0.29
-20.11 -20.71               -20.71  
A3921 22 51 39.14 -64 24 09.90             19.88  2.54 19.81 0.2407E+01 0.98
-20.79        -20.71        -20.71  
A3921 22 50 24.53 -64 24 09.50 18.96  1.63 21.21  4.13 17.14 0.3776E+00 0.51
-21.58 -22.06 -20.44        -22.28  
A3921 22 51 22.32 -64 23 18.30             20.56  4.40 20.30 0.3552E+01 0.90
-21.45        -21.23        -21.23  
A3921 22 49 35.21 -64 23 00.30             19.87  2.34 19.19 0.1440E+01 0.81
-20.57        -20.54        -20.54  
A3921 22 51 36.10 -64 22 40.60             19.97  3.55 20.19 0.4213E+01 1.10
-21.28        -21.35        -21.35  
A3921 22 50 16.51 -64 22 26.50 22.37  6.49             18.54 0.5192E+00 0.50
-21.25 -21.64               -21.64  
A3921 22 51 03.81 -64 20 47.40             19.79  2.65 20.41 0.4012E+01 1.28
-20.81        -20.90        -20.90  
A3921 22 50 38.22 -64 20 20.80                         21.23 0.9322E+01 1.65
-20.06                      -21.54  
A3921 22 52 28.30 -64 20 18.80             20.28  3.65 20.60 0.4614E+01 1.15
-21.40        -21.09        -21.09  
A3921 22 50 09.84 -64 19 43.90 22.80  8.11             11.50 0.2360E-04 0.19
-21.57 -21.70               -21.70  
A3921 22 50 13.58 -64 19 35.70                         21.51 0.6773E+01 1.43
-20.68                      -20.69  
A3921 22 50 04.87 -64 19 19.70                         22.23 0.7340E+01 2.34
-19.93                      -19.85  
A3921 22 50 49.31 -64 19 17.40 19.51  1.63             16.81 0.1770E+00 0.48
-20.59 -21.51               -21.51  
A3921 22 49 36.60 -64 18 55.40                         21.97 0.7399E+01 2.10
-20.22                      -20.17  
A3921 22 50 33.87 -64 18 12.50                         21.53 0.7222E+01 1.06
-21.40                      -21.21  
A3921 22 50 58.87 -64 17 59.00             20.75  3.00 19.90 0.1534E+01 0.75
-20.45        -20.20        -20.20  
A3921 22 50 36.07 -64 16 48.50             19.68  3.26 19.31 0.2478E+01 0.88
-21.53        -21.45        -21.45  
A3921 22 50 40.72 -64 08 16.60 21.38  2.65             17.72 0.1534E+00 0.45
-20.00 -20.70               -20.70  
A3921 22 51 57.90 -64 10 19.30             21.37  4.07 20.90 0.2738E+01 0.82
-20.40        -20.24        -20.24  
A3921 22 51 27.75 -64 10 50.30                         21.70 0.1149E+02 2.48
-21.29                      -21.34  
A4010 23 31 14.18 -36 30 40.60 24.77 64.44             13.82 0.8711E-04 0.17
-23.54 -24.23               -24.23  
A4010 23 31 11.78 -36 30 54.30             20.39  3.17 18.95 0.1000E+01 0.65
-20.88        -20.68 -18.90 -20.87  
A4010 23 31 17.80 -36 30 32.10 19.86  3.27              8.24 0.1110E-04 0.19
-22.26 -22.67               -22.67  
A4010 23 31 24.48 -36 29 40.60 21.28  4.90              8.48 0.1952E-05 0.17
-21.86 -22.13               -22.13  
A4010 23 31 35.61 -36 29 07.80 22.04  8.30             17.28 0.3172E+00 0.45
-22.11 -22.51               -22.51  
A4010 23 31 42.10 -36 31 13.60 21.69  7.58             14.92 0.2440E-01 0.31
-22.20 -22.66               -22.66  
A4010 23 31 55.98 -36 30 59.00 22.01  6.77             15.29 0.1220E-01 0.31
-21.77 -22.10               -22.10  
A4010 23 31 56.64 -36 29 46.70             19.93  4.04 20.49 0.6356E+01 1.39
-21.67        -21.67        -21.67  
A4010 23 31 23.52 -36 27 31.50             20.34  3.97 20.06 0.3270E+01 0.92
-21.43        -21.21 -18.64 -21.31  
A4010 23 31 13.61 -36 27 26.40             20.21  2.35 19.56 0.1415E+01 0.80
-20.43        -20.22        -20.22  
A4010 23 31 24.50 -36 24 21.40             19.74  3.90 18.84 0.1745E+01 0.70
-21.72        -21.78        -21.78  
A4010 23 31 04.91 -36 28 16.30             19.81  2.71 17.75 0.4392E+00 0.56
-20.84        -20.92        -20.92  
A4010 23 30 46.34 -36 26 29.80             20.84  3.89 19.71 0.1537E+01 0.69
-20.82        -20.67 -18.53 -20.81  
A4010 23 30 46.11 -36 26 48.70 22.18  4.65             13.82 0.1220E-02 0.25
-20.60 -21.11               -21.11  
A4010 23 31 07.61 -36 31 02.20             20.35  4.68 19.48 0.2269E+01 0.74
-21.69        -21.57 -19.40 -21.70  
A4010 23 30 46.53 -36 33 34.00             20.15  3.33 16.66 0.1708E+00 0.45
-21.26        -21.02 -19.61 -21.29  
A4010 23 30 37.66 -36 35 55.50             21.53  3.84 21.20 0.2989E+01 0.89
-20.21        -19.96 -17.33 -20.05  
A4010 23 31 04.86 -36 35 47.30             20.26  3.23 18.68 0.7442E+00 0.58
-21.05        -20.85        -20.85  
A4010 23 31      -21.60  
A3864 22 20 44.44 -52 30 21.10                         21.84 0.5523E+01 1.48
-20.01                      -20.01  
A3864 22 19 30.82 -52 29 58.20                         21.74 0.6212E+01 1.91
-20.14                      -20.18  
A3864 22 19 49.44 -52 28 43.40 23.30  8.18             17.62 0.9840E-01 0.37
-21.15 -21.34               -21.34  
A3864 22 19 14.20 -52 28 17.70 21.56  4.26             15.98 0.3690E-01 0.35
-21.34 -21.66               -21.66  
A3864 22 20 19.08 -52 36 27.80             20.65  4.46 20.87 0.5351E+01 1.12
-21.31        -21.28        -21.28  
A3864 22 20 47.79 -52 27 35.10             20.55  3.49 20.72 0.3997E+01 1.09
-20.86        -20.85        -20.85  
A3864 22 19 45.90 -52 28 09.00             21.42  6.58 19.19 0.9471E+00 0.53
-21.64        -21.36 -19.52 -21.54  
A3915 22 46 33.06 -52 12 23.50 20.81  4.66             10.82 0.3660E-02 0.28
-22.11 -22.49               -22.49  
A3864 22 46 33.52 -52 11 16.60             19.79  3.21 16.95 0.2928E+00 0.49
-21.59        -21.31 -19.73 -21.54  
A3864 22 47 39.58 -52 10 36.70 22.19  9.94             10.94 0.3660E-04 0.19
-22.48 -22.76               -22.76  
A3864 22 46 28.95 -52 10 47.40 20.87  4.04             12.72 0.1220E-02 0.25
-21.59 -22.13               -22.13  
A3864 22 46 53.08 -52 10 12.00 21.70  7.47             15.87 0.6100E-01 0.36
-22.29 -22.64               -22.64  
A3864 22 46 48.96 -52 07 59.80                         21.25 0.1010E+02 2.73
-21.42                      -21.50  
A3864 22 47 57.75 -52 06 25.70             20.65  6.26 20.55 0.5783E+01 0.95
-21.72        -21.91        -21.91  
A3864 22 48 19.29 -52 03 10.90 23.16 20.90             10.45 0.2440E-05 0.15
-23.07 -23.41               -23.41  
A3864 22 47 29.58 -51 53 38.40 20.57  4.05             15.95 0.1220E+00 0.41
-21.99 -22.43               -22.43  
A3864 22 47 00.70 -51 56 30.40                         21.65 0.9357E+01 1.55
-21.25                      -21.19  
A3864 22 47 45.08 -51 53 56.50 22.77 12.93              9.95 0.1220E-05 0.16
-22.49 -22.75               -22.75  
A3864 22 47 34.88 -52 03 35.20 21.18  4.43             15.50 0.3660E-01 0.34
-21.44 -22.02               -22.02  
A3864 22 48 17.09 -51 58 08.30                         20.82 0.5880E+01 1.32
-21.06                      -21.17  
A3864 22 47 53.74 -51 58 32.50 23.58                   19.73 0.5283E+01 1.38
-21.88                      -21.97  
A3864 22 48 20.26 -52 01 13.50             20.57  3.46 18.73 0.7076E+00 0.57
-21.04        -20.70 -18.96 -20.90  
A3864 22 48 05.84 -52 02 48.00 21.28  4.64             12.11 0.3660E-03 0.23
-21.71 -22.02               -22.02  
A3921 22 49 58.25 -64 25 46.40 23.96 41.29             13.72 0.3540E-03 0.19
-24.06 -24.07               -24.07  
A3921 22 49 36.44 -64 26 38.40             19.41  4.01 18.63 0.2124E+01 0.76
-22.27        -22.18        -22.18  
A3921 22 50 01.72 -64 26 44.70             20.30  3.98 20.46 0.4508E+01 1.08
-21.25        -21.26        -21.26  
A3921 22 49 35.69 -64 26 07.00             20.27  4.06 19.76 0.2643E+01 0.82
-21.64        -21.34        -21.34  
A3921 22 51 24.80 -64 26 00.40             20.27  3.22 20.14 0.2938E+01 0.95
-21.07        -20.83        -20.83  
A3921 22 49 38.13 -64 26 11.20 18.91  1.40             16.78 0.2124E+00 0.50
-20.91 -21.79               -21.79  
A3921 22 51 54.17 -64 24 54.90                         21.19 0.1086E+02 1.89
-21.85                      -21.83  
A3921 22 50 12.13 -64 24 53.60             19.47  2.82 18.23 0.1121E+01 0.70
-21.28        -21.35        -21.35  
A3921 22 50 06.47 -64 24 41.90 20.01  3.66             13.64 0.1180E-01 0.31
-22.27 -22.76               -22.76  
A3921 22 50 24.82 -64 24 39.50 21.36  2.65             14.60 0.4720E-02 0.29
-20.11 -20.71               -20.71  
A3921 22 51 39.14 -64 24 09.90             19.88  2.54 19.81 0.2407E+01 0.98
-20.79        -20.71        -20.71  
A3921 22 50 24.53 -64 24 09.50 18.96  1.63 21.21  4.13 17.14 0.3776E+00 0.51
-21.58 -22.06 -20.44        -22.28  
A3921 22 51 22.32 -64 23 18.30             20.56  4.40 20.30 0.3552E+01 0.90
-21.45        -21.23        -21.23  
A3921 22 49 35.21 -64 23 00.30             19.87  2.34 19.19 0.1440E+01 0.81
-20.57        -20.54        -20.54  
A3921 22 51 36.10 -64 22 40.60             19.97  3.55 20.19 0.4213E+01 1.10
-21.28        -21.35        -21.35  
A3921 22 50 16.51 -64 22 26.50 22.37  6.49             18.54 0.5192E+00 0.50
-21.25 -21.64               -21.64  
A3921 22 51 03.81 -64 20 47.40             19.79  2.65 20.41 0.4012E+01 1.28
-20.81        -20.90        -20.90  
A3921 22 50 38.22 -64 20 20.80                         21.23 0.9322E+01 1.65
-20.06                      -21.54  
A3921 22 52 28.30 -64 20 18.80             20.28  3.65 20.60 0.4614E+01 1.15
-21.40        -21.09        -21.09  
A3921 22 50 09.84 -64 19 43.90 22.80  8.11             11.50 0.2360E-04 0.19
-21.57 -21.70               -21.70  
A3921 22 50 13.58 -64 19 35.70                         21.51 0.6773E+01 1.43
-20.68                      -20.69  
A3921 22 50 04.87 -64 19 19.70                         22.23 0.7340E+01 2.34
-19.93                      -19.85  
A3921 22 50 49.31 -64 19 17.40 19.51  1.63             16.81 0.1770E+00 0.48
-20.59 -21.51               -21.51  
A3921 22 49 36.60 -64 18 55.40                         21.97 0.7399E+01 2.10
-20.22                      -20.17  
A3921 22 50 33.87 -64 18 12.50                         21.53 0.7222E+01 1.06
-21.40                      -21.21  
A3921 22 50 58.87 -64 17 59.00             20.75  3.00 19.90 0.1534E+01 0.75
-20.45        -20.20        -20.20  
A3921 22 50 36.07 -64 16 48.50             19.68  3.26 19.31 0.2478E+01 0.88
-21.53        -21.45        -21.45  
A3921 22 50 40.72 -64 08 16.60 21.38  2.65             17.72 0.1534E+00 0.45
-20.00 -20.70               -20.70  
A3921 22 51 57.90 -64 10 19.30             21.37  4.07 20.90 0.2738E+01 0.82
-20.40        -20.24        -20.24  
A3921 22 51 27.75 -64 10 50.30                         21.70 0.1149E+02 2.48
-21.29                      -21.34  
A4010 23 31 14.18 -36 30 40.60 24.77 64.44             13.82 0.8711E-04 0.17
-23.54 -24.23               -24.23  
A4010 23 31 11.78 -36 30 54.30             20.39  3.17 18.95 0.1000E+01 0.65
-20.88        -20.68 -18.90 -20.87  
A4010 23 31 17.80 -36 30 32.10 19.86  3.27              8.24 0.1110E-04 0.19
-22.26 -22.67               -22.67  
A4010 23 31 24.48 -36 29 40.60 21.28  4.90              8.48 0.1952E-05 0.17
-21.86 -22.13               -22.13  
A4010 23 31 35.61 -36 29 07.80 22.04  8.30             17.28 0.3172E+00 0.45
-22.11 -22.51               -22.51  
A4010 23 31 42.10 -36 31 13.60 21.69  7.58             14.92 0.2440E-01 0.31
-22.20 -22.66               -22.66  
A4010 23 31 55.98 -36 30 59.00 22.01  6.77             15.29 0.1220E-01 0.31
-21.77 -22.10               -22.10  
A4010 23 31 56.64 -36 29 46.70             19.93  4.04 20.49 0.6356E+01 1.39
-21.67        -21.67        -21.67  
A4010 23 31 23.52 -36 27 31.50             20.34  3.97 20.06 0.3270E+01 0.92
-21.43        -21.21 -18.64 -21.31  
A4010 23 31 13.61 -36 27 26.40             20.21  2.35 19.56 0.1415E+01 0.80
-20.43        -20.22        -20.22  
A4010 23 31 24.50 -36 24 21.40             19.74  3.90 18.84 0.1745E+01 0.70
-21.72        -21.78        -21.78  
A4010 23 31 04.91 -36 28 16.30             19.81  2.71 17.75 0.4392E+00 0.56
-20.84        -20.92        -20.92  
A4010 23 30 46.34 -36 26 29.80             20.84  3.89 19.71 0.1537E+01 0.69
-20.82        -20.67 -18.53 -20.81  
A4010 23 30 46.11 -36 26 48.70 22.18  4.65             13.82 0.1220E-02 0.25
-20.60 -21.11               -21.11  
A4010 23 31 07.61 -36 31 02.20             20.35  4.68 19.48 0.2269E+01 0.74
-21.69        -21.57 -19.40 -21.70  
A4010 23 30 46.53 -36 33 34.00             20.15  3.33 16.66 0.1708E+00 0.45
-21.26        -21.02 -19.61 -21.29  
A4010 23 30 37.66 -36 35 55.50             21.53  3.84 21.20 0.2989E+01 0.89
-20.21        -19.96 -17.33 -20.05  
A4010 23 31 04.86 -36 35 47.30             20.26  3.23 18.68 0.7442E+00 0.58
-21.05        -20.85        -20.85  
A4010 23 31 16.08 -36 34 09.00             20.67  3.37 19.45 0.1330E+01 0.70
-20.94        -20.53 -18.69 -20.71  
A4010 23 31 24.35 -36 34 52.60             20.58  5.25 20.61 0.5478E+01 1.04
-21.62        -21.59 -18.88 -21.67  
A4010 23 30 55.77 -36 37 44.00                         21.17 0.4709E+01 1.48
-20.53                      -20.21  
A4010 23 30 52.09 -36 29 09.80             21.10  3.59 20.75 0.2672E+01 0.86
-20.46        -20.24        -20.24  
A4010 23 30 47.24 -36 29 31.80             19.86  2.17 20.64 0.3636E+01 1.39
-20.26        -20.38        -20.38  
A4010 23 30 47.10 -36 29 48.80             20.15  4.23 20.34 0.4990E+01 1.11
-21.59        -21.55        -21.55  
A4010 23 30 40.51 -36 30 38.90 21.49  3.51             16.65 0.7320E-01 0.39
-20.85 -21.19               -21.19  
A4010 23 30 41.44 -36 30 12.70             20.21  2.34 20.34 0.2586E+01 1.05
-20.19        -20.20        -20.20  
A4010 23 31 00.20 -36 30 48.20 22.95  5.04             16.44 0.1220E-01 0.32
-20.15 -20.52               -20.52  
A4010 23 30 48.16 -36 32 16.70 22.56  4.26             14.58 0.2440E-02 0.26
-20.05 -20.54               -20.54  
A4010 23 30 55.39 -36 31 57.50 22.51  4.20             18.90 0.4392E+00 0.53
-19.86 -20.56               -20.56  
A4010 23 30 40.74 -36 33 31.80             20.21  2.43 19.28 0.1171E+01 0.74
-20.25        -20.28        -20.28  
A4010 23 30 47.85 -36 31 12.40 21.46  4.64 19.87  2.55 16.42 0.2196E+00 0.47
-21.71 -21.83 -20.73        -22.16  
A4010 23 30 34.20 -36 32 43.00 20.77  1.33 23.00  6.37 15.42 0.8247E-03 0.23
-20.01 -19.81 -19.58        -20.45  
A4010 23 30 31.58 -36 32 46.40             21.05  4.15 21.50 0.6100E+01 1.28
-20.63        -20.60        -20.60  
A4010 23 30 31.28 -36 36 09.70             21.07  2.65 19.33 0.5368E+00 0.56
-19.60        -19.61        -19.61  
A4010 23 30 32.33 -36 36 46.60 22.24  3.51 22.01  3.71 18.54 0.3904E+00 0.50
-20.61 -20.45 -19.40        -20.80  
A4010 23 30 55.82 -36 37 44.00 21.81  5.86              3.63 0.0000E+00 0.12
-21.73 -21.98               -21.98  
A4010 23 30 39.42 -36 38 18.50             19.95  2.89 19.75 0.2464E+01 0.92
-20.89        -20.92        -20.92  
A4010 23 30 29.74 -36 38 11.90             18.45  3.25 15.89 0.6344E+00 0.62
-21.83        -22.67        -22.67  
A4010 23 31 06.93 -36 40 17.70                         22.06 0.7174E+01 1.74
-20.16                      -20.10  
A4010 23 31 03.17 -36 33 47.40             20.38  4.40 18.53 0.9150E+00 0.58
-21.71        -21.40 -20.10 -21.68  
A4010 23 31 04.53 -36 33 49.60             19.22  2.21 18.80 0.1635E+01 0.87
-21.00        -21.07        -21.07  
A4010 23 30 37.41 -36 22 40.50 18.87  1.32             14.99 0.3660E-01 0.40
-20.79 -21.68               -21.68  
A4010 23 31 22.57 -36 37 33.10             19.32  2.37 18.28 0.1086E+01 0.74
-21.16        -21.11        -21.11  
A4010 23 31 18.73 -36 37 21.60 24.77 12.46 21.14  3.67 19.31 0.1049E+01 0.59
-21.25 -20.67 -20.25        -21.23  
A4010 23 31 42.93 -36 38 12.20 19.69  3.04             11.40 0.9150E-03 0.25
-22.25 -22.67               -22.67  
A4010 23 32 01.41 -36 39 14.50             20.69  2.55 20.82 0.2818E+01 1.05
-19.92        -19.90        -19.90  
A4010 23 31 25.43 -36 33 06.20             20.64  2.67 21.08 0.3709E+01 1.24
-19.83        -20.06        -20.06  
A4010 23 31 29.87 -36 32 35.20             21.41  3.33 21.82 0.4575E+01 1.24
-19.68        -19.77        -19.77  
A4010 23 32 03.18 -36 32 20.80             20.94  2.75 18.79 0.3782E+00 0.52
-19.97        -19.81        -19.81  
A4067 23 59 04.69 -60 49 16.10 22.81  5.01 20.40  3.35 19.06 0.1521E+01 0.71
-21.48 -20.66 -20.80        -21.49  
A4067 00 00 41.90 -60 48 50.10 23.08  5.66 20.36  3.29 19.04 0.1487E+01 0.70
-21.48 -20.66 -20.80        -21.48  
A4067 23 58 51.45 -60 47 58.70 22.21  5.29             16.41 0.5000E-01 0.35
-20.99 -21.37               -21.37  
A4067 23 58 57.97 -60 46 29.20 22.13  5.06             10.51 0.1125E-04 0.18
-21.11 -21.36               -21.36  
A4067 23 59 07.89 -60 47 13.20             19.81  2.61 20.14 0.3325E+01 1.15
-20.84        -20.85        -20.85  
A4067 23 58 06.62 -60 47 24.40             20.37  3.66 19.52 0.2013E+01 0.79
-21.23        -21.03 -19.18 -21.21  
A4067 23 59 21.71 -60 46 49.00             21.19  4.20 19.58 0.1125E+01 0.62
-20.65        -20.51 -18.59 -20.68  
A4067 23 58 49.41 -60 46 18.90             20.51  3.70 20.45 0.3513E+01 0.97
-20.99        -20.91        -20.91  
A4067 23 59 12.11 -60 44 49.50             20.89 11.24 20.99 0.8825E+01 0.88
-22.68        -22.93 -18.98 -22.96  
A4067 23 59 03.03 -60 43 40.30             20.36  5.05 18.80 0.1388E+01 0.63
-22.09        -21.73 -19.79 -21.90  
A4067 23 59 02.69 -60 44 12.40             21.76  4.72 21.47 0.3638E+01 0.87
-20.38        -20.19        -20.19  
A4067 23 59 49.97 -60 43 53.90             20.77  3.72 20.97 0.4438E+01 1.13
-20.61        -20.66        -20.66  
A4067 23 57 57.48 -60 42 52.60                         20.89 0.6438E+01 1.75
-21.06                      -21.05  
A4067 23 59 06.15 -60 42 44.60             20.74  4.44 18.91 0.1000E+01 0.60
-21.39        -21.07 -19.17 -21.25  
A4067 23 58 33.64 -60 42 40.20                         22.88 0.1338E+02 1.85
-20.63                      -20.62  
A4067 23 58 59.20 -60 42 04.70             20.14  6.56 19.91 0.5525E+01 0.92
-22.60        -22.52 -19.67 -22.60  
A4067 00 00 04.65 -60 41 24.90             19.59  3.70 19.38 0.3100E+01 0.91
-21.94        -21.82        -21.82  
A4067 23 59 05.34 -60 41 31.10 23.79 25.62              9.37 0.1250E-06 0.13
-23.16 -23.23               -23.23  
A4067 23 59 18.07 -60 39 18.80             22.07  8.07 17.92 0.3938E+00 0.49
-21.60        -21.05 -20.47 -21.55  
A4067 00 00 40.22 -60 39 39.90             21.46  6.78 21.13 0.4838E+01 0.81
-21.29        -21.27        -21.27  
A4067 23 58 46.32 -60 31 47.10 23.47 19.61              9.05 0.1250E-06 0.14
-22.76 -22.96               -22.96  
A4067 23 58 28.39 -60 33 50.20 22.57  5.11             17.43 0.8750E-01 0.39
-20.61 -20.94               -20.94  
A4067 23 58 30.82 -60 32 14.70             20.44  3.29 19.00 0.1148E+01 0.68
-21.02        -20.71 -18.75 -20.88  
A4067 23 59 16.47 -60 37 42.30 20.68  2.30             17.03 0.1375E+00 0.45
-20.47 -21.10               -21.10  
A4067 23 59 32.21 -60 35 49.60                         18.38 0.1288E+01 0.81
-20.55                      -21.26  
A4067 23 58 04.50 -60 36 54.50                         21.74 0.7287E+01 1.47
-20.75                      -20.60  
A4067 23 58 57.50 -60 36 57.20             21.61  3.69 21.45 0.3175E+01 0.92
-19.72        -19.80        -19.80  
A4067 23 59 07.48 -60 37 29.60 18.97  1.60             12.58 0.3750E-02 0.30
-21.27 -22.01               -22.01  
A4067 00 00 08.71 -60 33 03.00 21.08  4.82             13.59 0.3750E-02 0.28
-21.86 -22.30               -22.30  
A4067 23 58 51.96 -60 38 00.40                         20.50 0.4912E+01 1.40
-20.99                      -21.04  
A4067 23 58 59.73 -60 33 52.00 21.51  4.95             11.93 0.2500E-03 0.22
-21.50 -21.93               -21.93  
A4067 23 59 04.08 -60 36 34.30 23.21 21.19             12.02 0.3725E-04 0.18
-22.87 -23.39               -23.39  
A4067 23 58 49.33 -60 39 38.70                         21.26 0.4963E+01 1.43
-20.24                      -20.27  
A4067 23 59 09.65 -60 39 15.10             20.88  4.70 20.55 0.3412E+01 0.83
-21.10        -21.05        -21.05  
A4067 23 58 37.01 -60 39 47.70             20.71  3.60 19.85 0.1625E+01 0.70
-20.75        -20.64        -20.64  
A4067 00 00 29.41 -60 40 49.80 25.03 19.15             14.43 0.9925E-04 0.19
-21.08 -21.35               -21.35  
A4067 23 58 23.86 -60 41 23.20                         22.46 0.9825E+01 1.67
-20.29                      -20.43  
A4067 23 58 15.44 -60 32 15.40             20.53  4.21 20.32 0.3513E+01 0.91
-21.37        -21.16        -21.16  

----- Fin del mensaje reenviado -----





